Does 3D Gaussian Splatting Need Accurate Volumetric Rendering?

Since its introduction, 3D Gaussian Splatting (3DGS) has become an important reference method for learning 3D representations of a captured scene, allowing real-time novel-view synthesis with high visual quality and fast training times. Neural Radiance Fields (NeRFs), which preceded 3DGS, are based on a principled ray-marching approach for volumetric rendering. In contrast, while sharing a similar image formation model with NeRF, 3DGS uses a hybrid rendering solution that builds on the strengths of volume rendering and primitive rasterization. A crucial benefit of 3DGS is its performance, achieved through a set of approximations, in many cases with respect to volumetric rendering theory. A naturally arising question is whether replacing these approximations with more principled volumetric rendering solutions can improve the quality of 3DGS. In this paper, we present an in-depth analysis of the various approximations and assumptions used by the original 3DGS solution. We demonstrate that, while more accurate volumetric rendering can help for low numbers of primitives, the power of efficient optimization and the large number of Gaussians allows 3DGS to outperform volumetric rendering despite its approximations.

==> tables/eval_lpips.csv <==
algorithm,n_gaussians,scene,result

sorted_splatter,4000,burning_ficus,0.10517361760139465
sorted_splatter,12000,burning_ficus,0.07890806347131729
sorted_splatter,36000,burning_ficus,0.0521792471408844
sorted_splatter,108000,burning_ficus,0.032217059284448624
sorted_splatter,324000,burning_ficus,0.022177988663315773
sorted_splatter,972000,burning_ficus,0.018654068931937218
sorted_splatter,4000,coloured_wdas,0.11835844814777374
sorted_splatter,12000,coloured_wdas,0.10576902329921722
sorted_splatter,36000,coloured_wdas,0.09028860181570053
sorted_splatter,108000,coloured_wdas,0.07692176848649979
sorted_splatter,324000,coloured_wdas,0.06640910357236862
sorted_splatter,972000,coloured_wdas,0.05923472344875336
sorted_splatter,4000,explosion_1,0.15090832114219666
sorted_splatter,12000,explosion_1,0.10533156991004944
sorted_splatter,36000,explosion_1,0.06696511059999466
sorted_splatter,108000,explosion_1,0.046167731285095215
sorted_splatter,324000,explosion_1,0.03726296126842499
sorted_splatter,972000,explosion_1,0.034562814980745316
sorted_splatter,4000,explosion_2,0.1613619178533554
sorted_splatter,12000,explosion_2,0.11175990104675293
sorted_splatter,36000,explosion_2,0.07089109718799591
sorted_splatter,108000,explosion_2,0.04699886217713356
sorted_splatter,324000,explosion_2,0.03523912653326988
sorted_splatter,972000,explosion_2,0.03001943789422512
sorted_splatter,4000,explosion_3,0.1625690460205078
sorted_splatter,12000,explosion_3,0.12041418254375458
sorted_splatter,36000,explosion_3,0.08185593783855438
sorted_splatter,108000,explosion_3,0.051249247044324875
sorted_splatter,324000,explosion_3,0.03542604297399521
sorted_splatter,972000,explosion_3,0.027910105884075165
sorted_splatter,4000,wdas_cloud_1,0.07409072667360306
sorted_splatter,12000,wdas_cloud_1,0.07200565189123154
sorted_splatter,36000,wdas_cloud_1,0.07050622999668121
sorted_splatter,108000,wdas_cloud_1,0.06805096566677094
sorted_splatter,324000,wdas_cloud_1,0.067320317029953
sorted_splatter,972000,wdas_cloud_1,0.06752466410398483
sorted_splatter,4000,wdas_cloud_2,0.12138035893440247
sorted_splatter,12000,wdas_cloud_2,0.11502168327569962
sorted_splatter,36000,wdas_cloud_2,0.10844840109348297
sorted_splatter,108000,wdas_cloud_2,0.10122823715209961
sorted_splatter,324000,wdas_cloud_2,0.09626899659633636
sorted_splatter,972000,wdas_cloud_2,0.09518590569496155
sorted_splatter,4000,wdas_cloud_3,0.13491903245449066
sorted_splatter,12000,wdas_cloud_3,0.1253318041563034
sorted_splatter,36000,wdas_cloud_3,0.1173374205827713
sorted_splatter,108000,wdas_cloud_3,0.10669153928756714
sorted_splatter,324000,wdas_cloud_3,0.09718715399503708
sorted_splatter,972000,wdas_cloud_3,0.09041831642389297
sorted_splatter,4000,chair,0.0980471819639206
sorted_splatter,12000,chair,0.07614541053771973
sorted_splatter,36000,chair,0.058305464684963226
sorted_splatter,108000,chair,0.0399138368666172
sorted_splatter,324000,chair,0.026522688567638397
sorted_splatter,972000,chair,0.01917942240834236
sorted_splatter,4000,drums,0.13640812039375305
sorted_splatter,12000,drums,0.10560862720012665
sorted_splatter,36000,drums,0.08267545700073242
sorted_splatter,108000,drums,0.06333313882350922
sorted_splatter,324000,drums,0.05216451734304428
sorted_splatter,972000,drums,0.04656394571065903
sorted_splatter,4000,ficus,0.07395533472299576
sorted_splatter,12000,ficus,0.05174785107374191
sorted_splatter,36000,ficus,0.03284904360771179
sorted_splatter,108000,ficus,0.019285595044493675
sorted_splatter,324000,ficus,0.01278392318636179
sorted_splatter,972000,ficus,0.010855861939489841
sorted_splatter,4000,hotdog,0.08174087852239609
sorted_splatter,12000,hotdog,0.06413990259170532
sorted_splatter,36000,hotdog,0.05046197772026062
sorted_splatter,108000,hotdog,0.039625946432352066
sorted_splatter,324000,hotdog,0.03174447640776634
sorted_splatter,972000,hotdog,0.026575200259685516
sorted_splatter,4000,lego,0.16499511897563934
sorted_splatter,12000,lego,0.13030128180980682
sorted_splatter,36000,lego,0.09203160554170609
sorted_splatter,108000,lego,0.06011144816875458
sorted_splatter,324000,lego,0.036942802369594574
sorted_splatter,972000,lego,0.025091510266065598
sorted_splatter,4000,materials,0.1463041454553604
sorted_splatter,12000,materials,0.11054103076457977
sorted_splatter,36000,materials,0.0808953270316124
sorted_splatter,108000,materials,0.05893684923648834
sorted_splatter,324000,materials,0.04605233669281006
sorted_splatter,972000,materials,0.038785066455602646
sorted_splatter,4000,mic,0.055271390825510025
sorted_splatter,12000,mic,0.038650866597890854
sorted_splatter,36000,mic,0.024268729612231255
sorted_splatter,108000,mic,0.014787695370614529
sorted_splatter,324000,mic,0.010588760487735271
sorted_splatter,972000,mic,0.009610424749553204
sorted_splatter,4000,ship,0.23849241435527802
sorted_splatter,12000,ship,0.20719316601753235
sorted_splatter,36000,ship,0.1752564013004303
sorted_splatter,108000,ship,0.1462695449590683
sorted_splatter,324000,ship,0.1262943297624588
sorted_splatter,972000,ship,0.11601751297712326
opasp_marcher,4000,ship,0.21775798499584198
opasp_marcher,12000,ship,0.19068580865859985
opasp_marcher,36000,ship,0.16675922274589539
opasp_marcher,108000,ship,0.1445506513118744
opasp_marcher,324000,ship,0.12750786542892456
opasp_marcher,972000,ship,0.11786555498838425
self_shadow_splatter,4000,burning_ficus,0.09226419776678085
self_shadow_splatter,12000,burning_ficus,0.06540271639823914
self_shadow_splatter,36000,burning_ficus,0.045905742794275284
self_shadow_splatter,108000,burning_ficus,0.03406788036227226
self_shadow_splatter,324000,burning_ficus,0.02717278152704239
self_shadow_splatter,972000,burning_ficus,0.02527090348303318
self_shadow_splatter,4000,coloured_wdas,0.11520066112279892
self_shadow_splatter,12000,coloured_wdas,0.1002843976020813
self_shadow_splatter,36000,coloured_wdas,0.08597053587436676
self_shadow_splatter,108000,coloured_wdas,0.07264242321252823
self_shadow_splatter,324000,coloured_wdas,0.06369394063949585
self_shadow_splatter,972000,coloured_wdas,0.05717891827225685
self_shadow_splatter,4000,explosion_1,0.15621180832386017
self_shadow_splatter,12000,explosion_1,0.10565053671598434
self_shadow_splatter,36000,explosion_1,0.06452012807130814
self_shadow_splatter,108000,explosion_1,0.04389837384223938
self_shadow_splatter,324000,explosion_1,0.036453086882829666
self_shadow_splatter,972000,explosion_1,0.03441997244954109
self_shadow_splatter,4000,explosion_2,0.16126307845115662
self_shadow_splatter,12000,explosion_2,0.10847698152065277
self_shadow_splatter,36000,explosion_2,0.06703601777553558
self_shadow_splatter,108000,explosion_2,0.043545711785554886
self_shadow_splatter,324000,explosion_2,0.0330754891037941
self_shadow_splatter,972000,explosion_2,0.028658907860517502
self_shadow_splatter,4000,explosion_3,0.15880312025547028
self_shadow_splatter,12000,explosion_3,0.11506813019514084
self_shadow_splatter,36000,explosion_3,0.07602767646312714
self_shadow_splatter,108000,explosion_3,0.048569537699222565
self_shadow_splatter,324000,explosion_3,0.03110624849796295
self_shadow_splatter,972000,explosion_3,0.023943863809108734
self_shadow_splatter,4000,wdas_cloud_1,0.0733322873711586
self_shadow_splatter,12000,wdas_cloud_1,0.07075049728155136
self_shadow_splatter,36000,wdas_cloud_1,0.06894883513450623
self_shadow_splatter,108000,wdas_cloud_1,0.06504572927951813
self_shadow_splatter,324000,wdas_cloud_1,0.06234816461801529
self_shadow_splatter,972000,wdas_cloud_1,0.06076698377728462
self_shadow_splatter,4000,wdas_cloud_2,0.11730226874351501
self_shadow_splatter,12000,wdas_cloud_2,0.11073534190654755
self_shadow_splatter,36000,wdas_cloud_2,0.10389699786901474
self_shadow_splatter,108000,wdas_cloud_2,0.09747516363859177
self_shadow_splatter,324000,wdas_cloud_2,0.09149517118930817
self_shadow_splatter,972000,wdas_cloud_2,0.08848902583122253
self_shadow_splatter,4000,wdas_cloud_3,0.12821291387081146
self_shadow_splatter,12000,wdas_cloud_3,0.11711373180150986
self_shadow_splatter,36000,wdas_cloud_3,0.10794265568256378
self_shadow_splatter,108000,wdas_cloud_3,0.09692355990409851
self_shadow_splatter,324000,wdas_cloud_3,0.088851697742939
self_shadow_splatter,972000,wdas_cloud_3,0.08318016678094864
self_shadow_splatter,4000,chair,0.08773157000541687
self_shadow_splatter,12000,chair,0.06814870238304138
self_shadow_splatter,36000,chair,0.05336497351527214
self_shadow_splatter,108000,chair,0.038438960909843445
self_shadow_splatter,324000,chair,0.02584419772028923
self_shadow_splatter,972000,chair,0.019551265984773636
self_shadow_splatter,4000,drums,0.12038131803274155
self_shadow_splatter,12000,drums,0.09261588752269745
self_shadow_splatter,36000,drums,0.07637876272201538
self_shadow_splatter,108000,drums,0.06388022005558014
self_shadow_splatter,324000,drums,0.05481572076678276
self_shadow_splatter,972000,drums,0.051102977246046066
self_shadow_splatter,4000,ficus,0.05983171612024307
self_shadow_splatter,12000,ficus,0.04192044213414192
self_shadow_splatter,36000,ficus,0.03033677488565445
self_shadow_splatter,108000,ficus,0.02418825775384903
self_shadow_splatter,324000,ficus,0.02088325470685959
self_shadow_splatter,972000,ficus,0.020471882075071335
self_shadow_splatter,4000,hotdog,0.0730314701795578
self_shadow_splatter,12000,hotdog,0.05960481986403465
self_shadow_splatter,36000,hotdog,0.048626746982336044
self_shadow_splatter,108000,hotdog,0.039926014840602875
self_shadow_splatter,324000,hotdog,0.03228946775197983
self_shadow_splatter,972000,hotdog,0.02757292054593563
self_shadow_splatter,4000,lego,0.14943350851535797
self_shadow_splatter,12000,lego,0.11671755462884903
self_shadow_splatter,36000,lego,0.08545687049627304
self_shadow_splatter,108000,lego,0.05912833660840988
self_shadow_splatter,324000,lego,0.03672512620687485
self_shadow_splatter,972000,lego,0.02645202912390232
self_shadow_splatter,4000,materials,0.12935079634189606
self_shadow_splatter,12000,materials,0.09748829156160355
self_shadow_splatter,36000,materials,0.07297886162996292
self_shadow_splatter,108000,materials,0.054974958300590515
self_shadow_splatter,324000,materials,0.04504663124680519
self_shadow_splatter,972000,materials,0.03937440738081932
self_shadow_splatter,4000,mic,0.04136255756020546
self_shadow_splatter,12000,mic,0.03242233395576477
self_shadow_splatter,36000,mic,0.023462269455194473
self_shadow_splatter,108000,mic,0.015539219602942467
self_shadow_splatter,324000,mic,0.010607068426907063
self_shadow_splatter,972000,mic,0.010045148432254791
self_shadow_splatter,4000,ship,0.22265300154685974
self_shadow_splatter,12000,ship,0.1958828717470169
self_shadow_splatter,36000,ship,0.1717700958251953
self_shadow_splatter,108000,ship,0.14978241920471191
self_shadow_splatter,324000,ship,0.13193106651306152
self_shadow_splatter,972000,ship,0.121909961104393
inria_splatter,4000,burning_ficus,0.1081712618470192
inria_splatter,12000,burning_ficus,0.08052097260951996
inria_splatter,36000,burning_ficus,0.05336175858974457
inria_splatter,108000,burning_ficus,0.033639319241046906
inria_splatter,324000,burning_ficus,0.022735023871064186
inria_splatter,972000,burning_ficus,0.01871725730597973
inria_splatter,4000,coloured_wdas,0.11838409304618835
inria_splatter,12000,coloured_wdas,0.10584387928247452
inria_splatter,36000,coloured_wdas,0.09004341065883636
inria_splatter,108000,coloured_wdas,0.07643826305866241
inria_splatter,324000,coloured_wdas,0.06623581051826477
inria_splatter,972000,coloured_wdas,0.05917375534772873
inria_splatter,4000,explosion_1,0.15391498804092407
inria_splatter,12000,explosion_1,0.10847903043031693
inria_splatter,36000,explosion_1,0.06900052726268768
inria_splatter,108000,explosion_1,0.04723260551691055
inria_splatter,324000,explosion_1,0.03760474547743797
inria_splatter,972000,explosion_1,0.03443675488233566
inria_splatter,4000,explosion_2,0.16390159726142883
inria_splatter,12000,explosion_2,0.11475984752178192
inria_splatter,36000,explosion_2,0.07277470082044601
inria_splatter,108000,explosion_2,0.04762134701013565
inria_splatter,324000,explosion_2,0.03539080545306206
inria_splatter,972000,explosion_2,0.0298147015273571
inria_splatter,4000,explosion_3,0.16297797858715057
inria_splatter,12000,explosion_3,0.12056758254766464
inria_splatter,36000,explosion_3,0.08212154358625412
inria_splatter,108000,explosion_3,0.05205468088388443
inria_splatter,324000,explosion_3,0.03554902598261833
inria_splatter,972000,explosion_3,0.02730252593755722
inria_splatter,4000,wdas_cloud_1,0.07410610467195511
inria_splatter,12000,wdas_cloud_1,0.07234514504671097
inria_splatter,36000,wdas_cloud_1,0.0703301727771759
inria_splatter,108000,wdas_cloud_1,0.0680270716547966
inria_splatter,324000,wdas_cloud_1,0.06698059290647507
inria_splatter,972000,wdas_cloud_1,0.06753038614988327
inria_splatter,4000,wdas_cloud_2,0.12106864899396896
inria_splatter,12000,wdas_cloud_2,0.11493440717458725
inria_splatter,36000,wdas_cloud_2,0.10815899819135666
inria_splatter,108000,wdas_cloud_2,0.10059187561273575
inria_splatter,324000,wdas_cloud_2,0.09603460133075714
inria_splatter,972000,wdas_cloud_2,0.0948343276977539
inria_splatter,4000,wdas_cloud_3,0.13429993391036987
inria_splatter,12000,wdas_cloud_3,0.12518711388111115
inria_splatter,36000,wdas_cloud_3,0.11705068498849869
inria_splatter,108000,wdas_cloud_3,0.1063554584980011
inria_splatter,324000,wdas_cloud_3,0.09708046168088913
inria_splatter,972000,wdas_cloud_3,0.09018905460834503
inria_splatter,4000,chair,0.09761947393417358
inria_splatter,12000,chair,0.07797965407371521
inria_splatter,36000,chair,0.058818016201257706
inria_splatter,108000,chair,0.0407290905714035
inria_splatter,324000,chair,0.02759559638798237
inria_splatter,972000,chair,0.019507432356476784
inria_splatter,4000,drums,0.1386270523071289
inria_splatter,12000,drums,0.10808511078357697
inria_splatter,36000,drums,0.08410221338272095
inria_splatter,108000,drums,0.06558354198932648
inria_splatter,324000,drums,0.05334198474884033
inria_splatter,972000,drums,0.04671906307339668
inria_splatter,4000,ficus,0.07398544996976852
inria_splatter,12000,ficus,0.052751824259757996
inria_splatter,36000,ficus,0.03409523516893387
inria_splatter,108000,ficus,0.02012423425912857
inria_splatter,324000,ficus,0.013419806025922298
inria_splatter,972000,ficus,0.011234117671847343
inria_splatter,4000,hotdog,0.08397016674280167
inria_splatter,12000,hotdog,0.06608215719461441
inria_splatter,36000,hotdog,0.052114881575107574
inria_splatter,108000,hotdog,0.04060954228043556
inria_splatter,324000,hotdog,0.031634435057640076
inria_splatter,972000,hotdog,0.026094283908605576
inria_splatter,4000,lego,0.16743871569633484
inria_splatter,12000,lego,0.13154073059558868
inria_splatter,36000,lego,0.09534730017185211
inria_splatter,108000,lego,0.0609012208878994
inria_splatter,324000,lego,0.037168193608522415
inria_splatter,972000,lego,0.024557888507843018
inria_splatter,4000,materials,0.1463450789451599
inria_splatter,12000,materials,0.11243216693401337
inria_splatter,36000,materials,0.08320437371730804
inria_splatter,108000,materials,0.061259374022483826
inria_splatter,324000,materials,0.047586001455783844
inria_splatter,972000,materials,0.03977285325527191
inria_splatter,4000,mic,0.05596299096941948
inria_splatter,12000,mic,0.0399777926504612
inria_splatter,36000,mic,0.025230713188648224
inria_splatter,108000,mic,0.016057820990681648
inria_splatter,324000,mic,0.011224094778299332
inria_splatter,972000,mic,0.009876805357635021
inria_splatter,4000,ship,0.23947161436080933
inria_splatter,12000,ship,0.2073240727186203
inria_splatter,36000,ship,0.1750013530254364
inria_splatter,108000,ship,0.14720216393470764
inria_splatter,324000,ship,0.12628574669361115
inria_splatter,972000,ship,0.11536747217178345
ewa_splatter,4000,burning_ficus,0.09203104674816132
ewa_splatter,12000,burning_ficus,0.06407725811004639
ewa_splatter,36000,burning_ficus,0.045641325414180756
ewa_splatter,108000,burning_ficus,0.03385687246918678
ewa_splatter,324000,burning_ficus,0.02736702747642994
ewa_splatter,972000,burning_ficus,0.025332286953926086
ewa_splatter,4000,coloured_wdas,0.11560003459453583
ewa_splatter,12000,coloured_wdas,0.10084209591150284
ewa_splatter,36000,coloured_wdas,0.08614332228899002
ewa_splatter,108000,coloured_wdas,0.07307874411344528
ewa_splatter,324000,coloured_wdas,0.06381018459796906
ewa_splatter,972000,coloured_wdas,0.05718303099274635
ewa_splatter,4000,explosion_1,0.1550731509923935
ewa_splatter,12000,explosion_1,0.1052945926785469
ewa_splatter,36000,explosion_1,0.06466104835271835
ewa_splatter,108000,explosion_1,0.04423312842845917
ewa_splatter,324000,explosion_1,0.03668511286377907
ewa_splatter,972000,explosion_1,0.034458138048648834
ewa_splatter,4000,explosion_2,0.16132812201976776
ewa_splatter,12000,explosion_2,0.10899557173252106
ewa_splatter,36000,explosion_2,0.0683879554271698
ewa_splatter,108000,explosion_2,0.04403039813041687
ewa_splatter,324000,explosion_2,0.033335790038108826
ewa_splatter,972000,explosion_2,0.028854625299572945
ewa_splatter,4000,explosion_3,0.1588783860206604
ewa_splatter,12000,explosion_3,0.11815275251865387
ewa_splatter,36000,explosion_3,0.07828037440776825
ewa_splatter,108000,explosion_3,0.04971398785710335
ewa_splatter,324000,explosion_3,0.032004717737436295
ewa_splatter,972000,explosion_3,0.024252643808722496
ewa_splatter,4000,wdas_cloud_1,0.07343596965074539
ewa_splatter,12000,wdas_cloud_1,0.07089948654174805
ewa_splatter,36000,wdas_cloud_1,0.06904654204845428
ewa_splatter,108000,wdas_cloud_1,0.06510140001773834
ewa_splatter,324000,wdas_cloud_1,0.06230809539556503
ewa_splatter,972000,wdas_cloud_1,0.06108183041214943
ewa_splatter,4000,wdas_cloud_2,0.11744901537895203
ewa_splatter,12000,wdas_cloud_2,0.11064237356185913
ewa_splatter,36000,wdas_cloud_2,0.1040210947394371
ewa_splatter,108000,wdas_cloud_2,0.09750527143478394
ewa_splatter,324000,wdas_cloud_2,0.09165633469820023
ewa_splatter,972000,wdas_cloud_2,0.08875447511672974
ewa_splatter,4000,wdas_cloud_3,0.12804962694644928
ewa_splatter,12000,wdas_cloud_3,0.11699804663658142
ewa_splatter,36000,wdas_cloud_3,0.10833419859409332
ewa_splatter,108000,wdas_cloud_3,0.09744386374950409
ewa_splatter,324000,wdas_cloud_3,0.08908364176750183
ewa_splatter,972000,wdas_cloud_3,0.08323338627815247
ewa_splatter,4000,chair,0.08598822355270386
ewa_splatter,12000,chair,0.06662096828222275
ewa_splatter,36000,chair,0.052996210753917694
ewa_splatter,108000,chair,0.03865427523851395
ewa_splatter,324000,chair,0.025207389146089554
ewa_splatter,972000,chair,0.019234761595726013
ewa_splatter,4000,drums,0.11698049306869507
ewa_splatter,12000,drums,0.08945107460021973
ewa_splatter,36000,drums,0.07378321886062622
ewa_splatter,108000,drums,0.06299861520528793
ewa_splatter,324000,drums,0.054297447204589844
ewa_splatter,972000,drums,0.05064994841814041
ewa_splatter,4000,ficus,0.0599605068564415
ewa_splatter,12000,ficus,0.0422712117433548
ewa_splatter,36000,ficus,0.030474700033664703
ewa_splatter,108000,ficus,0.02421819046139717
ewa_splatter,324000,ficus,0.02075585350394249
ewa_splatter,972000,ficus,0.020259156823158264
ewa_splatter,4000,hotdog,0.07445934414863586
ewa_splatter,12000,hotdog,0.06066737696528435
ewa_splatter,36000,hotdog,0.04900448024272919
ewa_splatter,108000,hotdog,0.0398351289331913
ewa_splatter,324000,hotdog,0.032403163611888885
ewa_splatter,972000,hotdog,0.027437133714556694
ewa_splatter,4000,lego,0.1463409662246704
ewa_splatter,12000,lego,0.11423086374998093
ewa_splatter,36000,lego,0.0841180831193924
ewa_splatter,108000,lego,0.05731292814016342
ewa_splatter,324000,lego,0.036394260823726654
ewa_splatter,972000,lego,0.026354797184467316
ewa_splatter,4000,materials,0.12900520861148834
ewa_splatter,12000,materials,0.09653523564338684
ewa_splatter,36000,materials,0.07241160422563553
ewa_splatter,108000,materials,0.05572821572422981
ewa_splatter,324000,materials,0.04516499117016792
ewa_splatter,972000,materials,0.039755724370479584
ewa_splatter,4000,mic,0.04229943826794624
ewa_splatter,12000,mic,0.0325164794921875
ewa_splatter,36000,mic,0.023148899897933006
ewa_splatter,108000,mic,0.015921592712402344
ewa_splatter,324000,mic,0.010702235624194145
ewa_splatter,972000,mic,0.010128679685294628
ewa_splatter,4000,ship,0.218319833278656
ewa_splatter,12000,ship,0.19414296746253967
ewa_splatter,36000,ship,0.17105728387832642
ewa_splatter,108000,ship,0.14952655136585236
ewa_splatter,324000,ship,0.13171304762363434
ewa_splatter,972000,ship,0.1214379146695137
vol_marcher,4000,burning_ficus,0.09342212975025177
vol_marcher,12000,burning_ficus,0.0669357180595398
vol_marcher,36000,burning_ficus,0.047601524740457535
vol_marcher,108000,burning_ficus,0.034676000475883484
vol_marcher,324000,burning_ficus,0.02832772210240364
vol_marcher,972000,burning_ficus,0.026765696704387665
vol_marcher,4000,coloured_wdas,0.11790279299020767
vol_marcher,12000,coloured_wdas,0.10546783357858658
vol_marcher,36000,coloured_wdas,0.09294024109840393
vol_marcher,108000,coloured_wdas,0.07885532081127167
vol_marcher,324000,coloured_wdas,0.06849521398544312
vol_marcher,972000,coloured_wdas,0.060647737234830856
vol_marcher,4000,explosion_1,0.15437845885753632
vol_marcher,12000,explosion_1,0.10154063254594803
vol_marcher,36000,explosion_1,0.06292945146560669
vol_marcher,108000,explosion_1,0.04632542282342911
vol_marcher,324000,explosion_1,0.04417955502867699
vol_marcher,972000,explosion_1,0.04860012233257294
vol_marcher,4000,wdas_cloud_1,0.0734357163310051
vol_marcher,12000,wdas_cloud_1,0.07094524055719376
vol_marcher,36000,wdas_cloud_1,0.06920430809259415
vol_marcher,108000,wdas_cloud_1,0.06493397057056427
vol_marcher,324000,wdas_cloud_1,0.062409333884716034
vol_marcher,972000,wdas_cloud_1,0.06098828464746475
vol_marcher,4000,explosion_2,0.1583801507949829
vol_marcher,12000,explosion_2,0.10380755364894867
vol_marcher,36000,explosion_2,0.062303148210048676
vol_marcher,108000,explosion_2,0.04096030071377754
vol_marcher,324000,explosion_2,0.03344201669096947
vol_marcher,972000,explosion_2,0.03157850354909897
vol_marcher,4000,wdas_cloud_2,0.117585688829422
vol_marcher,12000,wdas_cloud_2,0.11088167876005173
vol_marcher,36000,wdas_cloud_2,0.1044161394238472
vol_marcher,108000,wdas_cloud_2,0.09706119447946548
vol_marcher,324000,wdas_cloud_2,0.0914018377661705
vol_marcher,972000,wdas_cloud_2,0.08834148198366165
vol_marcher,4000,explosion_3,0.1641233116388321
vol_marcher,12000,explosion_3,0.13081933557987213
vol_marcher,36000,explosion_3,0.09811044484376907
vol_marcher,108000,explosion_3,0.07631044089794159
vol_marcher,324000,explosion_3,0.07407151907682419
vol_marcher,972000,explosion_3,0.07670128345489502
vol_marcher,4000,wdas_cloud_3,0.12817738950252533
vol_marcher,12000,wdas_cloud_3,0.11764600872993469
vol_marcher,36000,wdas_cloud_3,0.1086825355887413
vol_marcher,108000,wdas_cloud_3,0.09815777838230133
vol_marcher,324000,wdas_cloud_3,0.08977286517620087
vol_marcher,972000,wdas_cloud_3,0.08311929553747177
vol_marcher,4000,hotdog,0.07048299163579941
vol_marcher,12000,hotdog,0.05751936137676239
vol_marcher,36000,hotdog,0.048675041645765305
vol_marcher,108000,hotdog,0.040469225496053696
vol_marcher,324000,hotdog,0.03392767161130905
vol_marcher,972000,hotdog,0.030568398535251617
vol_marcher,4000,lego,0.1488608419895172
vol_marcher,12000,lego,0.11482763290405273
vol_marcher,36000,lego,0.08087354898452759
vol_marcher,108000,lego,0.05414656549692154
vol_marcher,324000,lego,0.03396904841065407
vol_marcher,972000,lego,0.025438962504267693
vol_marcher,4000,ficus,0.05981053039431572
vol_marcher,12000,ficus,0.042350780218839645
vol_marcher,36000,ficus,0.030750641599297523
vol_marcher,108000,ficus,0.02389867603778839
vol_marcher,324000,ficus,0.020956849679350853
vol_marcher,972000,ficus,0.020682435482740402
vol_marcher,4000,chair,0.08648023754358292
vol_marcher,12000,chair,0.06710396707057953
vol_marcher,36000,chair,0.05388908460736275
vol_marcher,108000,chair,0.03865544870495796
vol_marcher,324000,chair,0.0263300109654665
vol_marcher,972000,chair,0.020604660734534264
vol_marcher,4000,drums,0.11915585398674011
vol_marcher,12000,drums,0.0923880934715271
vol_marcher,36000,drums,0.07610490173101425
vol_marcher,108000,drums,0.0640685185790062
vol_marcher,324000,drums,0.05511770769953728
vol_marcher,972000,drums,0.05208964645862579
vol_marcher,4000,materials,0.12764275074005127
vol_marcher,12000,materials,0.09673342853784561
vol_marcher,36000,materials,0.07375307381153107
vol_marcher,108000,materials,0.05519407242536545
vol_marcher,324000,materials,0.04542689770460129
vol_marcher,972000,materials,0.040129732340574265
vol_marcher,4000,mic,0.04057957977056503
vol_marcher,12000,mic,0.031108640134334564
vol_marcher,36000,mic,0.022444281727075577
vol_marcher,108000,mic,0.01445323508232832
vol_marcher,324000,mic,0.010380181483924389
vol_marcher,972000,mic,0.00985422171652317
vol_marcher,4000,ship,0.22017431259155273
vol_marcher,12000,ship,0.19283035397529602
vol_marcher,36000,ship,0.1689566969871521
vol_marcher,108000,ship,0.14861063659191132
vol_marcher,324000,ship,0.13287852704524994
vol_marcher,972000,ship,0.12290027010440826
opasig_marcher,4000,burning_ficus,0.10994178056716919
opasig_marcher,12000,burning_ficus,0.08329874277114868
opasig_marcher,36000,burning_ficus,0.05783696100115776
opasig_marcher,108000,burning_ficus,0.03851033374667168
opasig_marcher,324000,burning_ficus,0.026615863665938377
opasig_marcher,972000,burning_ficus,0.022193284705281258
opasig_marcher,4000,coloured_wdas,0.12000544369220734
opasig_marcher,12000,coloured_wdas,0.11064931750297546
opasig_marcher,36000,coloured_wdas,0.09648935496807098
opasig_marcher,108000,coloured_wdas,0.08213391900062561
opasig_marcher,324000,coloured_wdas,0.06965965032577515
opasig_marcher,972000,coloured_wdas,0.06115468963980675
opasig_marcher,4000,explosion_1,0.15817344188690186
opasig_marcher,12000,explosion_1,0.10806271433830261
opasig_marcher,36000,explosion_1,0.0687050074338913
opasig_marcher,108000,explosion_1,0.048812318593263626
opasig_marcher,324000,explosion_1,0.04415946081280708
opasig_marcher,972000,explosion_1,0.04742765799164772
opasig_marcher,4000,wdas_cloud_1,0.07456550747156143
opasig_marcher,12000,wdas_cloud_1,0.07254856824874878
opasig_marcher,36000,wdas_cloud_1,0.07012346386909485
opasig_marcher,108000,wdas_cloud_1,0.06732958555221558
opasig_marcher,324000,wdas_cloud_1,0.06503096967935562
opasig_marcher,972000,wdas_cloud_1,0.06449597328901291
opasig_marcher,4000,explosion_2,0.16528554260730743
opasig_marcher,12000,explosion_2,0.11175038665533066
opasig_marcher,36000,explosion_2,0.0683870017528534
opasig_marcher,108000,explosion_2,0.04437405243515968
opasig_marcher,324000,explosion_2,0.03452687710523605
opasig_marcher,972000,explosion_2,0.03165328502655029
opasig_marcher,4000,wdas_cloud_2,0.12169720977544785
opasig_marcher,12000,wdas_cloud_2,0.11559510976076126
opasig_marcher,36000,wdas_cloud_2,0.1092471182346344
opasig_marcher,108000,wdas_cloud_2,0.10117564350366592
opasig_marcher,324000,wdas_cloud_2,0.09588024020195007
opasig_marcher,972000,wdas_cloud_2,0.09333726018667221
opasig_marcher,4000,explosion_3,0.1692115068435669
opasig_marcher,12000,explosion_3,0.12401404231786728
opasig_marcher,36000,explosion_3,0.08577156811952591
opasig_marcher,108000,explosion_3,0.05957922339439392
opasig_marcher,324000,explosion_3,0.05005853623151779
opasig_marcher,972000,explosion_3,0.05077849701046944
opasig_marcher,4000,wdas_cloud_3,0.13471825420856476
opasig_marcher,12000,wdas_cloud_3,0.12584194540977478
opasig_marcher,36000,wdas_cloud_3,0.11805034428834915
opasig_marcher,108000,wdas_cloud_3,0.1074967309832573
opasig_marcher,324000,wdas_cloud_3,0.09785979986190796
opasig_marcher,972000,wdas_cloud_3,0.09099164605140686
opasig_marcher,4000,hotdog,0.08284325897693634
opasig_marcher,12000,hotdog,0.06500629335641861
opasig_marcher,36000,hotdog,0.052026525139808655
opasig_marcher,108000,hotdog,0.04174599051475525
opasig_marcher,324000,hotdog,0.03332607448101044
opasig_marcher,972000,hotdog,0.028928034007549286
opasig_marcher,4000,lego,0.16951614618301392
opasig_marcher,12000,lego,0.1354750692844391
opasig_marcher,36000,lego,0.09674804657697678
opasig_marcher,108000,lego,0.06356418877840042
opasig_marcher,324000,lego,0.03978295251727104
opasig_marcher,972000,lego,0.028893018141388893
opasig_marcher,4000,ficus,0.07721113413572311
opasig_marcher,12000,ficus,0.057287245988845825
opasig_marcher,36000,ficus,0.03867294639348984
opasig_marcher,108000,ficus,0.024472465738654137
opasig_marcher,324000,ficus,0.017195282503962517
opasig_marcher,972000,ficus,0.015211991965770721
opasig_marcher,4000,chair,0.09818098694086075
opasig_marcher,12000,chair,0.07944698631763458
opasig_marcher,36000,chair,0.061502981930971146
opasig_marcher,108000,chair,0.04378482326865196
opasig_marcher,324000,chair,0.03040042147040367
opasig_marcher,972000,chair,0.02347058802843094
opasig_marcher,4000,drums,0.14293168485164642
opasig_marcher,12000,drums,0.11193190515041351
opasig_marcher,36000,drums,0.08753228932619095
opasig_marcher,108000,drums,0.06885093450546265
opasig_marcher,324000,drums,0.055974941700696945
opasig_marcher,972000,drums,0.04952865466475487
opasig_marcher,4000,ship,0.2211095243692398
opasig_marcher,12000,ship,0.1943742036819458
opasig_marcher,36000,ship,0.16913019120693207
opasig_marcher,108000,ship,0.14863242208957672
opasig_marcher,324000,ship,0.1330898106098175
opasig_marcher,972000,ship,0.1235206350684166
opasig_marcher,4000,materials,0.1496742069721222
opasig_marcher,12000,materials,0.11256590485572815
opasig_marcher,36000,materials,0.08251895755529404
opasig_marcher,108000,materials,0.060985106974840164
opasig_marcher,324000,materials,0.04767812788486481
opasig_marcher,972000,materials,0.04053445905447006
opasig_marcher,4000,mic,0.059738822281360626
opasig_marcher,12000,mic,0.04129532724618912
opasig_marcher,36000,mic,0.02532411552965641
opasig_marcher,108000,mic,0.015783391892910004
opasig_marcher,324000,mic,0.011805301532149315
opasig_marcher,972000,mic,0.011419227346777916
opasp_marcher,4000,burning_ficus,0.09543140232563019
opasp_marcher,12000,burning_ficus,0.06480332463979721
opasp_marcher,36000,burning_ficus,0.04426654428243637
opasp_marcher,108000,burning_ficus,0.031106140464544296
opasp_marcher,324000,burning_ficus,0.023806963115930557
opasp_marcher,972000,burning_ficus,0.02167772687971592
opasp_marcher,4000,coloured_wdas,0.11921589076519012
opasp_marcher,12000,coloured_wdas,0.10777072608470917
opasp_marcher,36000,coloured_wdas,0.09410429000854492
opasp_marcher,108000,coloured_wdas,0.08129647374153137
opasp_marcher,324000,coloured_wdas,0.07080796360969543
opasp_marcher,972000,coloured_wdas,0.06281046569347382
opasp_marcher,4000,explosion_2,0.15958477556705475
opasp_marcher,12000,explosion_2,0.10896797478199005
opasp_marcher,36000,explosion_2,0.06678449362516403
opasp_marcher,108000,explosion_2,0.044589463621377945
opasp_marcher,324000,explosion_2,0.03520377725362778
opasp_marcher,972000,explosion_2,0.03281285613775253
opasp_marcher,4000,wdas_cloud_2,0.1215069368481636
opasp_marcher,12000,wdas_cloud_2,0.11436264961957932
opasp_marcher,36000,wdas_cloud_2,0.10801868140697479
opasp_marcher,108000,wdas_cloud_2,0.10068751126527786
opasp_marcher,324000,wdas_cloud_2,0.0954916924238205
opasp_marcher,972000,wdas_cloud_2,0.09279271215200424
opasp_marcher,4000,explosion_3,0.1598408818244934
opasp_marcher,12000,explosion_3,0.12379585951566696
opasp_marcher,36000,explosion_3,0.09094735234975815
opasp_marcher,108000,explosion_3,0.06848660111427307
opasp_marcher,324000,explosion_3,0.060328103601932526
opasp_marcher,972000,explosion_3,0.06078264117240906
opasp_marcher,4000,wdas_cloud_3,0.13411244750022888
opasp_marcher,12000,wdas_cloud_3,0.12387718260288239
opasp_marcher,36000,wdas_cloud_3,0.11679627746343613
opasp_marcher,108000,wdas_cloud_3,0.10716694593429565
opasp_marcher,324000,wdas_cloud_3,0.09826871752738953
opasp_marcher,972000,wdas_cloud_3,0.0905003771185875
opasp_marcher,4000,hotdog,0.07092829048633575
opasp_marcher,12000,hotdog,0.0587681420147419
opasp_marcher,36000,hotdog,0.04813644289970398
opasp_marcher,108000,hotdog,0.039776865392923355
opasp_marcher,324000,hotdog,0.03300454467535019
opasp_marcher,972000,hotdog,0.029075399041175842
opasp_marcher,4000,lego,0.14396944642066956
opasp_marcher,12000,lego,0.1100146472454071
opasp_marcher,36000,lego,0.07456228137016296
opasp_marcher,108000,lego,0.04878178983926773
opasp_marcher,324000,lego,0.03150949254631996
opasp_marcher,972000,lego,0.024308323860168457
opasp_marcher,4000,ficus,0.05567707121372223
opasp_marcher,12000,ficus,0.03784627839922905
opasp_marcher,36000,ficus,0.025924114510416985
opasp_marcher,108000,ficus,0.018795553594827652
opasp_marcher,324000,ficus,0.015381821431219578
opasp_marcher,972000,ficus,0.014532754197716713
opasp_marcher,4000,chair,0.08605291694402695
opasp_marcher,12000,chair,0.06874604523181915
opasp_marcher,36000,chair,0.05421004444360733
opasp_marcher,108000,chair,0.039202116429805756
opasp_marcher,324000,chair,0.02845241315662861
opasp_marcher,972000,chair,0.02154894359409809
opasp_marcher,4000,drums,0.11302931606769562
opasp_marcher,12000,drums,0.08845380693674088
opasp_marcher,36000,drums,0.070624940097332
opasp_marcher,108000,drums,0.057589348405599594
opasp_marcher,324000,drums,0.04994945973157883
opasp_marcher,972000,drums,0.04519161209464073
opasp_marcher,4000,materials,0.1277199238538742
opasp_marcher,12000,materials,0.09443304687738419
opasp_marcher,36000,materials,0.07083708047866821
opasp_marcher,108000,materials,0.05471931770443916
opasp_marcher,324000,materials,0.04451579228043556
opasp_marcher,972000,materials,0.039018698036670685
opasp_marcher,4000,mic,0.04154554009437561
opasp_marcher,12000,mic,0.030694713816046715
opasp_marcher,36000,mic,0.020334677770733833
opasp_marcher,108000,mic,0.01316424272954464
opasp_marcher,324000,mic,0.010866213589906693
opasp_marcher,972000,mic,0.010714960284531116
opasp_marcher,4000,explosion_1,0.15466894209384918
opasp_marcher,12000,explosion_1,0.106226347386837
opasp_marcher,36000,explosion_1,0.06988531351089478
opasp_marcher,108000,explosion_1,0.051043663173913956
opasp_marcher,324000,explosion_1,0.046809121966362
opasp_marcher,972000,explosion_1,0.04989027976989746
opasp_marcher,4000,wdas_cloud_1,0.0739147886633873
opasp_marcher,12000,wdas_cloud_1,0.07193753868341446
opasp_marcher,36000,wdas_cloud_1,0.06948360800743103
opasp_marcher,108000,wdas_cloud_1,0.06668893992900848
opasp_marcher,324000,wdas_cloud_1,0.06455129384994507
opasp_marcher,972000,wdas_cloud_1,0.06472599506378174


==> tables/eval_psnr.csv <==
algorithm,n_gaussians,scene,result

sorted_splatter,4000,burning_ficus,29.74689483642578
sorted_splatter,12000,burning_ficus,32.33784484863281
sorted_splatter,36000,burning_ficus,35.29602813720703
sorted_splatter,108000,burning_ficus,38.17527770996094
sorted_splatter,324000,burning_ficus,40.01342010498047
sorted_splatter,972000,burning_ficus,40.64275360107422
sorted_splatter,4000,coloured_wdas,37.15935134887695
sorted_splatter,12000,coloured_wdas,38.147247314453125
sorted_splatter,36000,coloured_wdas,38.995845794677734
sorted_splatter,108000,coloured_wdas,39.634063720703125
sorted_splatter,324000,coloured_wdas,40.0057373046875
sorted_splatter,972000,coloured_wdas,40.187469482421875
sorted_splatter,4000,explosion_1,35.545536041259766
sorted_splatter,12000,explosion_1,38.725189208984375
sorted_splatter,36000,explosion_1,41.870689392089844
sorted_splatter,108000,explosion_1,44.00425720214844
sorted_splatter,324000,explosion_1,44.9647216796875
sorted_splatter,972000,explosion_1,45.259613037109375
sorted_splatter,4000,explosion_2,32.922142028808594
sorted_splatter,12000,explosion_2,36.414146423339844
sorted_splatter,36000,explosion_2,39.963897705078125
sorted_splatter,108000,explosion_2,42.75480651855469
sorted_splatter,324000,explosion_2,44.48390197753906
sorted_splatter,972000,explosion_2,45.43370056152344
sorted_splatter,4000,explosion_3,30.663022994995117
sorted_splatter,12000,explosion_3,33.6180534362793
sorted_splatter,36000,explosion_3,36.6966667175293
sorted_splatter,108000,explosion_3,39.86418151855469
sorted_splatter,324000,explosion_3,42.0831184387207
sorted_splatter,972000,explosion_3,43.47275924682617
sorted_splatter,4000,wdas_cloud_1,48.87287902832031
sorted_splatter,12000,wdas_cloud_1,49.11030197143555
sorted_splatter,36000,wdas_cloud_1,49.284210205078125
sorted_splatter,108000,wdas_cloud_1,49.38487243652344
sorted_splatter,324000,wdas_cloud_1,49.36079025268555
sorted_splatter,972000,wdas_cloud_1,49.370094299316406
sorted_splatter,4000,wdas_cloud_2,45.32233428955078
sorted_splatter,12000,wdas_cloud_2,45.614315032958984
sorted_splatter,36000,wdas_cloud_2,45.89793014526367
sorted_splatter,108000,wdas_cloud_2,46.2301025390625
sorted_splatter,324000,wdas_cloud_2,46.29197692871094
sorted_splatter,972000,wdas_cloud_2,46.26118087768555
sorted_splatter,4000,wdas_cloud_3,42.64552307128906
sorted_splatter,12000,wdas_cloud_3,43.49592208862305
sorted_splatter,36000,wdas_cloud_3,43.95415115356445
sorted_splatter,108000,wdas_cloud_3,44.39765930175781
sorted_splatter,324000,wdas_cloud_3,44.591007232666016
sorted_splatter,972000,wdas_cloud_3,44.688907623291016
sorted_splatter,4000,chair,27.681764602661133
sorted_splatter,12000,chair,29.109386444091797
sorted_splatter,36000,chair,30.373437881469727
sorted_splatter,108000,chair,31.583110809326172
sorted_splatter,324000,chair,32.95487594604492
sorted_splatter,972000,chair,33.989532470703125
sorted_splatter,4000,drums,21.802377700805664
sorted_splatter,12000,drums,23.470251083374023
sorted_splatter,36000,drums,24.490966796875
sorted_splatter,108000,drums,25.23792266845703
sorted_splatter,324000,drums,25.673677444458008
sorted_splatter,972000,drums,25.91250991821289
sorted_splatter,4000,ficus,25.727766036987305
sorted_splatter,12000,ficus,28.386476516723633
sorted_splatter,36000,ficus,31.13925552368164
sorted_splatter,108000,ficus,33.63983917236328
sorted_splatter,324000,ficus,35.36931228637695
sorted_splatter,972000,ficus,36.01571273803711
sorted_splatter,4000,hotdog,31.200746536254883
sorted_splatter,12000,hotdog,33.1012077331543
sorted_splatter,36000,hotdog,34.6310920715332
sorted_splatter,108000,hotdog,35.660369873046875
sorted_splatter,324000,hotdog,36.33222198486328
sorted_splatter,972000,hotdog,36.76841735839844
sorted_splatter,4000,lego,24.81045150756836
sorted_splatter,12000,lego,26.692792892456055
sorted_splatter,36000,lego,28.724781036376953
sorted_splatter,108000,lego,30.715734481811523
sorted_splatter,324000,lego,32.665245056152344
sorted_splatter,972000,lego,34.03015899658203
sorted_splatter,4000,materials,22.462797164916992
sorted_splatter,12000,materials,24.500774383544922
sorted_splatter,36000,materials,26.34070587158203
sorted_splatter,108000,materials,27.838754653930664
sorted_splatter,324000,materials,28.847620010375977
sorted_splatter,972000,materials,29.543251037597656
sorted_splatter,4000,mic,28.512353897094727
sorted_splatter,12000,mic,30.025056838989258
sorted_splatter,36000,mic,31.378725051879883
sorted_splatter,108000,mic,32.73935317993164
sorted_splatter,324000,mic,33.77806854248047
sorted_splatter,972000,mic,34.27488708496094
sorted_splatter,4000,ship,24.758272171020508
sorted_splatter,12000,ship,25.77777099609375
sorted_splatter,36000,ship,26.918418884277344
sorted_splatter,108000,ship,28.119251251220703
sorted_splatter,324000,ship,28.98615074157715
sorted_splatter,972000,ship,29.53337860107422
opasp_marcher,4000,ship,25.740161895751953
opasp_marcher,12000,ship,26.7827205657959
opasp_marcher,36000,ship,27.749561309814453
opasp_marcher,108000,ship,28.568342208862305
opasp_marcher,324000,ship,29.244112014770508
opasp_marcher,972000,ship,29.607616424560547
self_shadow_splatter,4000,burning_ficus,30.363609313964844
self_shadow_splatter,12000,burning_ficus,33.063453674316406
self_shadow_splatter,36000,burning_ficus,34.84622573852539
self_shadow_splatter,108000,burning_ficus,35.74427795410156
self_shadow_splatter,324000,burning_ficus,36.240108489990234
self_shadow_splatter,972000,burning_ficus,36.4257926940918
self_shadow_splatter,4000,coloured_wdas,37.478492736816406
self_shadow_splatter,12000,coloured_wdas,38.21687316894531
self_shadow_splatter,36000,coloured_wdas,38.66924285888672
self_shadow_splatter,108000,coloured_wdas,39.089012145996094
self_shadow_splatter,324000,coloured_wdas,39.42973327636719
self_shadow_splatter,972000,coloured_wdas,39.778404235839844
self_shadow_splatter,4000,explosion_1,35.72483444213867
self_shadow_splatter,12000,explosion_1,39.07131576538086
self_shadow_splatter,36000,explosion_1,42.2922248840332
self_shadow_splatter,108000,explosion_1,44.291297912597656
self_shadow_splatter,324000,explosion_1,45.01710891723633
self_shadow_splatter,972000,explosion_1,45.186092376708984
self_shadow_splatter,4000,explosion_2,33.32826614379883
self_shadow_splatter,12000,explosion_2,37.008148193359375
self_shadow_splatter,36000,explosion_2,40.639930725097656
self_shadow_splatter,108000,explosion_2,43.37922286987305
self_shadow_splatter,324000,explosion_2,44.9317626953125
self_shadow_splatter,972000,explosion_2,45.61711120605469
self_shadow_splatter,4000,explosion_3,31.221820831298828
self_shadow_splatter,12000,explosion_3,34.079864501953125
self_shadow_splatter,36000,explosion_3,37.481178283691406
self_shadow_splatter,108000,explosion_3,40.4277458190918
self_shadow_splatter,324000,explosion_3,43.014583587646484
self_shadow_splatter,972000,explosion_3,44.372196197509766
self_shadow_splatter,4000,wdas_cloud_1,48.96233367919922
self_shadow_splatter,12000,wdas_cloud_1,49.1219596862793
self_shadow_splatter,36000,wdas_cloud_1,49.4317626953125
self_shadow_splatter,108000,wdas_cloud_1,49.51400375366211
self_shadow_splatter,324000,wdas_cloud_1,49.704769134521484
self_shadow_splatter,972000,wdas_cloud_1,49.952903747558594
self_shadow_splatter,4000,wdas_cloud_2,45.363399505615234
self_shadow_splatter,12000,wdas_cloud_2,45.631072998046875
self_shadow_splatter,36000,wdas_cloud_2,45.78948211669922
self_shadow_splatter,108000,wdas_cloud_2,45.89799880981445
self_shadow_splatter,324000,wdas_cloud_2,45.93010711669922
self_shadow_splatter,972000,wdas_cloud_2,46.0570182800293
self_shadow_splatter,4000,wdas_cloud_3,42.490440368652344
self_shadow_splatter,12000,wdas_cloud_3,43.17131042480469
self_shadow_splatter,36000,wdas_cloud_3,43.54012680053711
self_shadow_splatter,108000,wdas_cloud_3,43.934173583984375
self_shadow_splatter,324000,wdas_cloud_3,44.061180114746094
self_shadow_splatter,972000,wdas_cloud_3,44.415775299072266
self_shadow_splatter,4000,chair,28.378564834594727
self_shadow_splatter,12000,chair,29.872947692871094
self_shadow_splatter,36000,chair,30.8595027923584
self_shadow_splatter,108000,chair,31.931306838989258
self_shadow_splatter,324000,chair,33.1268196105957
self_shadow_splatter,972000,chair,33.919898986816406
self_shadow_splatter,4000,drums,22.176166534423828
self_shadow_splatter,12000,drums,23.766965866088867
self_shadow_splatter,36000,drums,24.65941619873047
self_shadow_splatter,108000,drums,25.173254013061523
self_shadow_splatter,324000,drums,25.519214630126953
self_shadow_splatter,972000,drums,25.693714141845703
self_shadow_splatter,4000,ficus,26.56629180908203
self_shadow_splatter,12000,ficus,28.844036102294922
self_shadow_splatter,36000,ficus,30.457443237304688
self_shadow_splatter,108000,ficus,31.256248474121094
self_shadow_splatter,324000,ficus,31.7401065826416
self_shadow_splatter,972000,ficus,31.952638626098633
self_shadow_splatter,4000,hotdog,32.03660583496094
self_shadow_splatter,12000,hotdog,33.58230209350586
self_shadow_splatter,36000,hotdog,34.73363494873047
self_shadow_splatter,108000,hotdog,35.460166931152344
self_shadow_splatter,324000,hotdog,36.04112243652344
self_shadow_splatter,972000,hotdog,36.417930603027344
self_shadow_splatter,4000,lego,25.539268493652344
self_shadow_splatter,12000,lego,27.295026779174805
self_shadow_splatter,36000,lego,28.973804473876953
self_shadow_splatter,108000,lego,30.75652313232422
self_shadow_splatter,324000,lego,32.570587158203125
self_shadow_splatter,972000,lego,33.671875
self_shadow_splatter,4000,materials,23.592927932739258
self_shadow_splatter,12000,materials,25.606151580810547
self_shadow_splatter,36000,materials,27.261127471923828
self_shadow_splatter,108000,materials,28.588197708129883
self_shadow_splatter,324000,materials,29.4365177154541
self_shadow_splatter,972000,materials,29.959606170654297
self_shadow_splatter,4000,mic,29.619291305541992
self_shadow_splatter,12000,mic,30.5407657623291
self_shadow_splatter,36000,mic,31.344161987304688
self_shadow_splatter,108000,mic,32.35087585449219
self_shadow_splatter,324000,mic,33.45268630981445
self_shadow_splatter,972000,mic,33.95256423950195
self_shadow_splatter,4000,ship,25.449134826660156
self_shadow_splatter,12000,ship,26.405075073242188
self_shadow_splatter,36000,ship,27.330698013305664
self_shadow_splatter,108000,ship,28.265764236450195
self_shadow_splatter,324000,ship,28.95694351196289
self_shadow_splatter,972000,ship,29.262989044189453
inria_splatter,4000,burning_ficus,29.612245559692383
inria_splatter,12000,burning_ficus,32.353904724121094
inria_splatter,36000,burning_ficus,35.29122543334961
inria_splatter,108000,burning_ficus,37.96500015258789
inria_splatter,324000,burning_ficus,39.85001754760742
inria_splatter,972000,burning_ficus,40.57416915893555
inria_splatter,4000,coloured_wdas,37.18558883666992
inria_splatter,12000,coloured_wdas,38.12922668457031
inria_splatter,36000,coloured_wdas,39.01860046386719
inria_splatter,108000,coloured_wdas,39.647308349609375
inria_splatter,324000,coloured_wdas,39.994327545166016
inria_splatter,972000,coloured_wdas,40.165435791015625
inria_splatter,4000,explosion_1,35.4554328918457
inria_splatter,12000,explosion_1,38.566558837890625
inria_splatter,36000,explosion_1,41.77875900268555
inria_splatter,108000,explosion_1,43.94895553588867
inria_splatter,324000,explosion_1,45.0065803527832
inria_splatter,972000,explosion_1,45.333457946777344
inria_splatter,4000,explosion_2,32.79310607910156
inria_splatter,12000,explosion_2,36.25782775878906
inria_splatter,36000,explosion_2,39.80934143066406
inria_splatter,108000,explosion_2,42.67393112182617
inria_splatter,324000,explosion_2,44.46868133544922
inria_splatter,972000,explosion_2,45.49107360839844
inria_splatter,4000,explosion_3,30.6573486328125
inria_splatter,12000,explosion_3,33.64638137817383
inria_splatter,36000,explosion_3,36.76481628417969
inria_splatter,108000,explosion_3,39.79465103149414
inria_splatter,324000,explosion_3,42.071041107177734
inria_splatter,972000,explosion_3,43.60782241821289
inria_splatter,4000,wdas_cloud_1,48.87199783325195
inria_splatter,12000,wdas_cloud_1,49.05315399169922
inria_splatter,36000,wdas_cloud_1,49.107505798339844
inria_splatter,108000,wdas_cloud_1,49.17206573486328
inria_splatter,324000,wdas_cloud_1,49.167789459228516
inria_splatter,972000,wdas_cloud_1,49.23274230957031
inria_splatter,4000,wdas_cloud_2,45.28996658325195
inria_splatter,12000,wdas_cloud_2,45.565948486328125
inria_splatter,36000,wdas_cloud_2,45.800289154052734
inria_splatter,108000,wdas_cloud_2,46.0766716003418
inria_splatter,324000,wdas_cloud_2,46.201927185058594
inria_splatter,972000,wdas_cloud_2,46.13982009887695
inria_splatter,4000,wdas_cloud_3,42.48442840576172
inria_splatter,12000,wdas_cloud_3,43.3167724609375
inria_splatter,36000,wdas_cloud_3,43.858821868896484
inria_splatter,108000,wdas_cloud_3,44.19581604003906
inria_splatter,324000,wdas_cloud_3,44.3990478515625
inria_splatter,972000,wdas_cloud_3,44.388633728027344
inria_splatter,4000,chair,27.785242080688477
inria_splatter,12000,chair,29.156064987182617
inria_splatter,36000,chair,30.406261444091797
inria_splatter,108000,chair,31.704391479492188
inria_splatter,324000,chair,32.88935852050781
inria_splatter,972000,chair,33.95895004272461
inria_splatter,4000,drums,21.72405242919922
inria_splatter,12000,drums,23.3177547454834
inria_splatter,36000,drums,24.453453063964844
inria_splatter,108000,drums,25.217700958251953
inria_splatter,324000,drums,25.680431365966797
inria_splatter,972000,drums,25.975025177001953
inria_splatter,4000,ficus,25.783828735351562
inria_splatter,12000,ficus,28.298627853393555
inria_splatter,36000,ficus,30.927858352661133
inria_splatter,108000,ficus,33.387962341308594
inria_splatter,324000,ficus,35.12135696411133
inria_splatter,972000,ficus,35.86016082763672
inria_splatter,4000,hotdog,30.963542938232422
inria_splatter,12000,hotdog,32.90546417236328
inria_splatter,36000,hotdog,34.44123077392578
inria_splatter,108000,hotdog,35.55522537231445
inria_splatter,324000,hotdog,36.318878173828125
inria_splatter,972000,hotdog,36.860748291015625
inria_splatter,4000,lego,24.5931453704834
inria_splatter,12000,lego,26.550554275512695
inria_splatter,36000,lego,28.448022842407227
inria_splatter,108000,lego,30.630762100219727
inria_splatter,324000,lego,32.692291259765625
inria_splatter,972000,lego,34.13520050048828
inria_splatter,4000,materials,22.478321075439453
inria_splatter,12000,materials,24.415475845336914
inria_splatter,36000,materials,26.226055145263672
inria_splatter,108000,materials,27.7359561920166
inria_splatter,324000,materials,28.812393188476562
inria_splatter,972000,materials,29.535181045532227
inria_splatter,4000,mic,28.468050003051758
inria_splatter,12000,mic,29.934490203857422
inria_splatter,36000,mic,31.309192657470703
inria_splatter,108000,mic,32.6449089050293
inria_splatter,324000,mic,33.6420783996582
inria_splatter,972000,mic,34.263275146484375
inria_splatter,4000,ship,24.775278091430664
inria_splatter,12000,ship,25.868812561035156
inria_splatter,36000,ship,27.058568954467773
inria_splatter,108000,ship,28.1492919921875
inria_splatter,324000,ship,29.010690689086914
inria_splatter,972000,ship,29.581205368041992
ewa_splatter,4000,burning_ficus,30.066547393798828
ewa_splatter,12000,burning_ficus,32.955528259277344
ewa_splatter,36000,burning_ficus,34.664405822753906
ewa_splatter,108000,burning_ficus,35.63823318481445
ewa_splatter,324000,burning_ficus,36.20152282714844
ewa_splatter,972000,burning_ficus,36.430110931396484
ewa_splatter,4000,coloured_wdas,37.45949172973633
ewa_splatter,12000,coloured_wdas,38.17522048950195
ewa_splatter,36000,coloured_wdas,38.673797607421875
ewa_splatter,108000,coloured_wdas,39.098716735839844
ewa_splatter,324000,coloured_wdas,39.4344367980957
ewa_splatter,972000,coloured_wdas,39.7933235168457
ewa_splatter,4000,explosion_1,35.63567352294922
ewa_splatter,12000,explosion_1,39.018882751464844
ewa_splatter,36000,explosion_1,42.29317855834961
ewa_splatter,108000,explosion_1,44.27717208862305
ewa_splatter,324000,explosion_1,45.01893997192383
ewa_splatter,972000,explosion_1,45.15169906616211
ewa_splatter,4000,explosion_2,33.28703689575195
ewa_splatter,12000,explosion_2,36.9205207824707
ewa_splatter,36000,explosion_2,40.455135345458984
ewa_splatter,108000,explosion_2,43.361454010009766
ewa_splatter,324000,explosion_2,44.96205520629883
ewa_splatter,972000,explosion_2,45.621620178222656
ewa_splatter,4000,explosion_3,31.174760818481445
ewa_splatter,12000,explosion_3,33.878971099853516
ewa_splatter,36000,explosion_3,37.333683013916016
ewa_splatter,108000,explosion_3,40.361061096191406
ewa_splatter,324000,explosion_3,42.89271545410156
ewa_splatter,972000,explosion_3,44.38840866088867
ewa_splatter,4000,wdas_cloud_1,48.82280349731445
ewa_splatter,12000,wdas_cloud_1,49.036285400390625
ewa_splatter,36000,wdas_cloud_1,49.360450744628906
ewa_splatter,108000,wdas_cloud_1,49.59066390991211
ewa_splatter,324000,wdas_cloud_1,49.707950592041016
ewa_splatter,972000,wdas_cloud_1,49.98619079589844
ewa_splatter,4000,wdas_cloud_2,45.356300354003906
ewa_splatter,12000,wdas_cloud_2,45.59962463378906
ewa_splatter,36000,wdas_cloud_2,45.770721435546875
ewa_splatter,108000,wdas_cloud_2,45.890953063964844
ewa_splatter,324000,wdas_cloud_2,45.99944305419922
ewa_splatter,972000,wdas_cloud_2,46.089569091796875
ewa_splatter,4000,wdas_cloud_3,42.56513595581055
ewa_splatter,12000,wdas_cloud_3,43.222660064697266
ewa_splatter,36000,wdas_cloud_3,43.45689010620117
ewa_splatter,108000,wdas_cloud_3,43.90700149536133
ewa_splatter,324000,wdas_cloud_3,44.303104400634766
ewa_splatter,972000,wdas_cloud_3,44.340782165527344
ewa_splatter,4000,chair,28.32326889038086
ewa_splatter,12000,chair,29.740127563476562
ewa_splatter,36000,chair,30.791427612304688
ewa_splatter,108000,chair,31.90961456298828
ewa_splatter,324000,chair,33.13542556762695
ewa_splatter,972000,chair,33.96586608886719
ewa_splatter,4000,drums,22.126699447631836
ewa_splatter,12000,drums,23.780845642089844
ewa_splatter,36000,drums,24.631019592285156
ewa_splatter,108000,drums,25.15737533569336
ewa_splatter,324000,drums,25.509061813354492
ewa_splatter,972000,drums,25.68817901611328
ewa_splatter,4000,ficus,26.488964080810547
ewa_splatter,12000,ficus,28.608747482299805
ewa_splatter,36000,ficus,30.210556030273438
ewa_splatter,108000,ficus,31.113208770751953
ewa_splatter,324000,ficus,31.67145347595215
ewa_splatter,972000,ficus,31.941022872924805
ewa_splatter,4000,hotdog,31.7108211517334
ewa_splatter,12000,hotdog,33.417396545410156
ewa_splatter,36000,hotdog,34.64724349975586
ewa_splatter,108000,hotdog,35.42196273803711
ewa_splatter,324000,hotdog,35.99635696411133
ewa_splatter,972000,hotdog,36.39606475830078
ewa_splatter,4000,lego,25.566102981567383
ewa_splatter,12000,lego,27.222023010253906
ewa_splatter,36000,lego,28.955720901489258
ewa_splatter,108000,lego,30.814071655273438
ewa_splatter,324000,lego,32.592891693115234
ewa_splatter,972000,lego,33.64704513549805
ewa_splatter,4000,materials,23.651927947998047
ewa_splatter,12000,materials,25.61577796936035
ewa_splatter,36000,materials,27.284696578979492
ewa_splatter,108000,materials,28.505586624145508
ewa_splatter,324000,materials,29.431045532226562
ewa_splatter,972000,materials,29.94910430908203
ewa_splatter,4000,mic,29.447553634643555
ewa_splatter,12000,mic,30.4716796875
ewa_splatter,36000,mic,31.351404190063477
ewa_splatter,108000,mic,32.25971221923828
ewa_splatter,324000,mic,33.43090057373047
ewa_splatter,972000,mic,33.90166473388672
ewa_splatter,4000,ship,25.455564498901367
ewa_splatter,12000,ship,26.460922241210938
ewa_splatter,36000,ship,27.35517120361328
ewa_splatter,108000,ship,28.245132446289062
ewa_splatter,324000,ship,28.966106414794922
ewa_splatter,972000,ship,29.27605628967285
vol_marcher,4000,burning_ficus,30.152978897094727
vol_marcher,12000,burning_ficus,32.80270004272461
vol_marcher,36000,burning_ficus,34.59022521972656
vol_marcher,108000,burning_ficus,35.5511589050293
vol_marcher,324000,burning_ficus,36.04987335205078
vol_marcher,972000,burning_ficus,36.20480728149414
vol_marcher,4000,coloured_wdas,37.318321228027344
vol_marcher,12000,coloured_wdas,37.922977447509766
vol_marcher,36000,coloured_wdas,38.34587860107422
vol_marcher,108000,coloured_wdas,38.84801483154297
vol_marcher,324000,coloured_wdas,39.190513610839844
vol_marcher,972000,coloured_wdas,39.56499481201172
vol_marcher,4000,explosion_1,35.907371520996094
vol_marcher,12000,explosion_1,39.43925476074219
vol_marcher,36000,explosion_1,42.34028244018555
vol_marcher,108000,explosion_1,43.51991653442383
vol_marcher,324000,explosion_1,43.331138610839844
vol_marcher,972000,explosion_1,42.538604736328125
vol_marcher,4000,wdas_cloud_1,49.03203582763672
vol_marcher,12000,wdas_cloud_1,49.30674362182617
vol_marcher,36000,wdas_cloud_1,49.513267517089844
vol_marcher,108000,wdas_cloud_1,49.6778678894043
vol_marcher,324000,wdas_cloud_1,50.001834869384766
vol_marcher,972000,wdas_cloud_1,50.171226501464844
vol_marcher,4000,explosion_2,33.64791488647461
vol_marcher,12000,explosion_2,37.597625732421875
vol_marcher,36000,explosion_2,41.54228973388672
vol_marcher,108000,explosion_2,44.126644134521484
vol_marcher,324000,explosion_2,44.84114074707031
vol_marcher,972000,explosion_2,44.69517135620117
vol_marcher,4000,wdas_cloud_2,45.422977447509766
vol_marcher,12000,wdas_cloud_2,45.68370056152344
vol_marcher,36000,wdas_cloud_2,45.857872009277344
vol_marcher,108000,wdas_cloud_2,46.001373291015625
vol_marcher,324000,wdas_cloud_2,46.134220123291016
vol_marcher,972000,wdas_cloud_2,46.14997100830078
vol_marcher,4000,explosion_3,30.749853134155273
vol_marcher,12000,explosion_3,32.85454177856445
vol_marcher,36000,explosion_3,34.98259353637695
vol_marcher,108000,explosion_3,35.8318977355957
vol_marcher,324000,explosion_3,34.295127868652344
vol_marcher,972000,explosion_3,33.11878967285156
vol_marcher,4000,wdas_cloud_3,42.363094329833984
vol_marcher,12000,wdas_cloud_3,42.946075439453125
vol_marcher,36000,wdas_cloud_3,43.3762321472168
vol_marcher,108000,wdas_cloud_3,43.70265579223633
vol_marcher,324000,wdas_cloud_3,43.846641540527344
vol_marcher,972000,wdas_cloud_3,44.07679748535156
vol_marcher,4000,hotdog,32.17904281616211
vol_marcher,12000,hotdog,33.6391487121582
vol_marcher,36000,hotdog,34.54655456542969
vol_marcher,108000,hotdog,35.27891159057617
vol_marcher,324000,hotdog,35.589752197265625
vol_marcher,972000,hotdog,35.774391174316406
vol_marcher,4000,lego,25.610084533691406
vol_marcher,12000,lego,27.375926971435547
vol_marcher,36000,lego,29.172021865844727
vol_marcher,108000,lego,30.78665542602539
vol_marcher,324000,lego,32.506439208984375
vol_marcher,972000,lego,33.527503967285156
vol_marcher,4000,ficus,26.5760498046875
vol_marcher,12000,ficus,28.710044860839844
vol_marcher,36000,ficus,30.364276885986328
vol_marcher,108000,ficus,31.270456314086914
vol_marcher,324000,ficus,31.71347427368164
vol_marcher,972000,ficus,31.871187210083008
vol_marcher,4000,chair,28.439016342163086
vol_marcher,12000,chair,29.896398544311523
vol_marcher,36000,chair,30.79910659790039
vol_marcher,108000,chair,31.93962860107422
vol_marcher,324000,chair,33.001522064208984
vol_marcher,972000,chair,33.82559585571289
vol_marcher,4000,drums,22.259252548217773
vol_marcher,12000,drums,23.833311080932617
vol_marcher,36000,drums,24.68878936767578
vol_marcher,108000,drums,25.1707706451416
vol_marcher,324000,drums,25.492778778076172
vol_marcher,972000,drums,25.64010238647461
vol_marcher,4000,materials,23.675334930419922
vol_marcher,12000,materials,25.682968139648438
vol_marcher,36000,materials,27.23712158203125
vol_marcher,108000,materials,28.58499526977539
vol_marcher,324000,materials,29.45358657836914
vol_marcher,972000,materials,29.937246322631836
vol_marcher,4000,mic,29.646085739135742
vol_marcher,12000,mic,30.61966323852539
vol_marcher,36000,mic,31.413291931152344
vol_marcher,108000,mic,32.377071380615234
vol_marcher,324000,mic,33.37955093383789
vol_marcher,972000,mic,33.919036865234375
vol_marcher,4000,ship,25.656450271606445
vol_marcher,12000,ship,26.711894989013672
vol_marcher,36000,ship,27.74106216430664
vol_marcher,108000,ship,28.601707458496094
vol_marcher,324000,ship,29.02948570251465
vol_marcher,972000,ship,29.4076602935791
opasig_marcher,4000,burning_ficus,28.738719940185547
opasig_marcher,12000,burning_ficus,30.723583221435547
opasig_marcher,36000,burning_ficus,33.323020935058594
opasig_marcher,108000,burning_ficus,35.57859802246094
opasig_marcher,324000,burning_ficus,37.20647430419922
opasig_marcher,972000,burning_ficus,37.91215515136719
opasig_marcher,4000,coloured_wdas,37.03196716308594
opasig_marcher,12000,coloured_wdas,37.735599517822266
opasig_marcher,36000,coloured_wdas,38.602935791015625
opasig_marcher,108000,coloured_wdas,39.299102783203125
opasig_marcher,324000,coloured_wdas,39.78236389160156
opasig_marcher,972000,coloured_wdas,40.03268051147461
opasig_marcher,4000,explosion_1,35.3185920715332
opasig_marcher,12000,explosion_1,38.72914123535156
opasig_marcher,36000,explosion_1,41.81440353393555
opasig_marcher,108000,explosion_1,43.38383865356445
opasig_marcher,324000,explosion_1,43.510555267333984
opasig_marcher,972000,explosion_1,42.75240707397461
opasig_marcher,4000,wdas_cloud_1,48.61410140991211
opasig_marcher,12000,wdas_cloud_1,48.92728042602539
opasig_marcher,36000,wdas_cloud_1,49.002098083496094
opasig_marcher,108000,wdas_cloud_1,49.108280181884766
opasig_marcher,324000,wdas_cloud_1,49.19414520263672
opasig_marcher,972000,wdas_cloud_1,49.29209899902344
opasig_marcher,4000,explosion_2,32.929222106933594
opasig_marcher,12000,explosion_2,36.84077835083008
opasig_marcher,36000,explosion_2,40.700496673583984
opasig_marcher,108000,explosion_2,43.49652862548828
opasig_marcher,324000,explosion_2,44.75538635253906
opasig_marcher,972000,explosion_2,44.836265563964844
opasig_marcher,4000,wdas_cloud_2,44.90178680419922
opasig_marcher,12000,wdas_cloud_2,45.34687423706055
opasig_marcher,36000,wdas_cloud_2,45.563907623291016
opasig_marcher,108000,wdas_cloud_2,45.85380554199219
opasig_marcher,324000,wdas_cloud_2,45.9890251159668
opasig_marcher,972000,wdas_cloud_2,46.02763366699219
opasig_marcher,4000,explosion_3,30.1651611328125
opasig_marcher,12000,explosion_3,33.31368637084961
opasig_marcher,36000,explosion_3,36.195228576660156
opasig_marcher,108000,explosion_3,38.203651428222656
opasig_marcher,324000,explosion_3,38.56647872924805
opasig_marcher,972000,explosion_3,37.372215270996094
opasig_marcher,4000,wdas_cloud_3,42.467105865478516
opasig_marcher,12000,wdas_cloud_3,43.253517150878906
opasig_marcher,36000,wdas_cloud_3,43.70048904418945
opasig_marcher,108000,wdas_cloud_3,44.150028228759766
opasig_marcher,324000,wdas_cloud_3,44.269325256347656
opasig_marcher,972000,wdas_cloud_3,44.29765319824219
opasig_marcher,4000,hotdog,30.89260482788086
opasig_marcher,12000,hotdog,32.70841979980469
opasig_marcher,36000,hotdog,34.14840316772461
opasig_marcher,108000,hotdog,35.2404899597168
opasig_marcher,324000,hotdog,35.935752868652344
opasig_marcher,972000,hotdog,36.29923629760742
opasig_marcher,4000,lego,24.36249542236328
opasig_marcher,12000,lego,26.224342346191406
opasig_marcher,36000,lego,28.270605087280273
opasig_marcher,108000,lego,30.14426040649414
opasig_marcher,324000,lego,31.98430633544922
opasig_marcher,972000,lego,33.375362396240234
opasig_marcher,4000,ficus,24.623458862304688
opasig_marcher,12000,ficus,26.852712631225586
opasig_marcher,36000,ficus,29.366609573364258
opasig_marcher,108000,ficus,31.675424575805664
opasig_marcher,324000,ficus,33.243247985839844
opasig_marcher,972000,ficus,33.90851974487305
opasig_marcher,4000,chair,27.722074508666992
opasig_marcher,12000,chair,29.048168182373047
opasig_marcher,36000,chair,30.32623863220215
opasig_marcher,108000,chair,31.617700576782227
opasig_marcher,324000,chair,32.935081481933594
opasig_marcher,972000,chair,33.77035903930664
opasig_marcher,4000,drums,21.281354904174805
opasig_marcher,12000,drums,23.017311096191406
opasig_marcher,36000,drums,24.214712142944336
opasig_marcher,108000,drums,25.055524826049805
opasig_marcher,324000,drums,25.553171157836914
opasig_marcher,972000,drums,25.830522537231445
opasig_marcher,4000,ship,25.53011703491211
opasig_marcher,12000,ship,26.646821975708008
opasig_marcher,36000,ship,27.718223571777344
opasig_marcher,108000,ship,28.575092315673828
opasig_marcher,324000,ship,28.969161987304688
opasig_marcher,972000,ship,29.334579467773438
opasig_marcher,4000,materials,22.099159240722656
opasig_marcher,12000,materials,24.16815757751465
opasig_marcher,36000,materials,26.163145065307617
opasig_marcher,108000,materials,27.670730590820312
opasig_marcher,324000,materials,28.78146743774414
opasig_marcher,972000,materials,29.50747299194336
opasig_marcher,4000,mic,27.78909683227539
opasig_marcher,12000,mic,29.607450485229492
opasig_marcher,36000,mic,31.145736694335938
opasig_marcher,108000,mic,32.5582160949707
opasig_marcher,324000,mic,33.57117462158203
opasig_marcher,972000,mic,34.12773132324219
opasp_marcher,4000,burning_ficus,29.988027572631836
opasp_marcher,12000,burning_ficus,33.2798957824707
opasp_marcher,36000,burning_ficus,35.478878021240234
opasp_marcher,108000,burning_ficus,36.928707122802734
opasp_marcher,324000,burning_ficus,37.7941780090332
opasp_marcher,972000,burning_ficus,38.11351776123047
opasp_marcher,4000,coloured_wdas,37.18357849121094
opasp_marcher,12000,coloured_wdas,38.018306732177734
opasp_marcher,36000,coloured_wdas,38.79678726196289
opasp_marcher,108000,coloured_wdas,39.33851623535156
opasp_marcher,324000,coloured_wdas,39.720909118652344
opasp_marcher,972000,coloured_wdas,39.9412956237793
opasp_marcher,4000,explosion_2,33.43270492553711
opasp_marcher,12000,explosion_2,37.104732513427734
opasp_marcher,36000,explosion_2,40.87913513183594
opasp_marcher,108000,explosion_2,43.46059036254883
opasp_marcher,324000,explosion_2,44.52357864379883
opasp_marcher,972000,explosion_2,44.493370056152344
opasp_marcher,4000,wdas_cloud_2,45.0274772644043
opasp_marcher,12000,wdas_cloud_2,45.496063232421875
opasp_marcher,36000,wdas_cloud_2,45.73817825317383
opasp_marcher,108000,wdas_cloud_2,45.90213394165039
opasp_marcher,324000,wdas_cloud_2,46.03388214111328
opasp_marcher,972000,wdas_cloud_2,45.8835563659668
opasp_marcher,4000,explosion_3,31.049156188964844
opasp_marcher,12000,explosion_3,33.2325325012207
opasp_marcher,36000,explosion_3,34.980655670166016
opasp_marcher,108000,explosion_3,36.074275970458984
opasp_marcher,324000,explosion_3,36.085819244384766
opasp_marcher,972000,explosion_3,35.17564010620117
opasp_marcher,4000,wdas_cloud_3,42.52903366088867
opasp_marcher,12000,wdas_cloud_3,43.36030578613281
opasp_marcher,36000,wdas_cloud_3,43.799007415771484
opasp_marcher,108000,wdas_cloud_3,44.101863861083984
opasp_marcher,324000,wdas_cloud_3,44.29922866821289
opasp_marcher,972000,wdas_cloud_3,44.31452560424805
opasp_marcher,4000,hotdog,31.874771118164062
opasp_marcher,12000,hotdog,33.43113708496094
opasp_marcher,36000,hotdog,34.667823791503906
opasp_marcher,108000,hotdog,35.48590087890625
opasp_marcher,324000,hotdog,36.020687103271484
opasp_marcher,972000,hotdog,36.27714157104492
opasp_marcher,4000,lego,25.718975067138672
opasp_marcher,12000,lego,27.453569412231445
opasp_marcher,36000,lego,29.305322647094727
opasp_marcher,108000,lego,31.216726303100586
opasp_marcher,324000,lego,33.01778793334961
opasp_marcher,972000,lego,34.2376594543457
opasp_marcher,4000,ficus,26.954917907714844
opasp_marcher,12000,ficus,29.707258224487305
opasp_marcher,36000,ficus,31.685253143310547
opasp_marcher,108000,ficus,32.953922271728516
opasp_marcher,324000,ficus,33.71548843383789
opasp_marcher,972000,ficus,34.05221176147461
opasp_marcher,4000,chair,28.226049423217773
opasp_marcher,12000,chair,29.177085876464844
opasp_marcher,36000,chair,30.253734588623047
opasp_marcher,108000,chair,31.898487091064453
opasp_marcher,324000,chair,33.01060485839844
opasp_marcher,972000,chair,33.96044921875
opasp_marcher,4000,drums,22.526063919067383
opasp_marcher,12000,drums,23.9827880859375
opasp_marcher,36000,drums,24.893775939941406
opasp_marcher,108000,drums,25.418357849121094
opasp_marcher,324000,drums,25.745712280273438
opasp_marcher,972000,drums,25.94866180419922
opasp_marcher,4000,materials,23.3924503326416
opasp_marcher,12000,materials,25.515884399414062
opasp_marcher,36000,materials,27.0848445892334
opasp_marcher,108000,materials,28.20587158203125
opasp_marcher,324000,materials,29.08971405029297
opasp_marcher,972000,materials,29.660131454467773
opasp_marcher,4000,mic,29.697187423706055
opasp_marcher,12000,mic,30.61481285095215
opasp_marcher,36000,mic,31.652875900268555
opasp_marcher,108000,mic,32.904598236083984
opasp_marcher,324000,mic,33.729530334472656
opasp_marcher,972000,mic,34.26624298095703
opasp_marcher,4000,explosion_1,35.674720764160156
opasp_marcher,12000,explosion_1,38.89068603515625
opasp_marcher,36000,explosion_1,41.58662033081055
opasp_marcher,108000,explosion_1,43.04453659057617
opasp_marcher,324000,explosion_1,43.078914642333984
opasp_marcher,972000,explosion_1,42.338592529296875
opasp_marcher,4000,wdas_cloud_1,48.878787994384766
opasp_marcher,12000,wdas_cloud_1,48.914920806884766
opasp_marcher,36000,wdas_cloud_1,49.168216705322266
opasp_marcher,108000,wdas_cloud_1,49.14137649536133
opasp_marcher,324000,wdas_cloud_1,49.173439025878906
opasp_marcher,972000,wdas_cloud_1,49.21963882446289


==> tables/eval_ssim.csv <==
algorithm,n_gaussians,scene,result

sorted_splatter,4000,burning_ficus,0.9435666799545288
sorted_splatter,12000,burning_ficus,0.9612658619880676
sorted_splatter,36000,burning_ficus,0.9762264490127563
sorted_splatter,108000,burning_ficus,0.9857374429702759
sorted_splatter,324000,burning_ficus,0.9898810386657715
sorted_splatter,972000,burning_ficus,0.9909399151802063
sorted_splatter,4000,coloured_wdas,0.9786303639411926
sorted_splatter,12000,coloured_wdas,0.980968177318573
sorted_splatter,36000,coloured_wdas,0.9831942915916443
sorted_splatter,108000,coloured_wdas,0.9848924875259399
sorted_splatter,324000,coloured_wdas,0.985963761806488
sorted_splatter,972000,coloured_wdas,0.9862224459648132
sorted_splatter,4000,explosion_1,0.9661639332771301
sorted_splatter,12000,explosion_1,0.9780771732330322
sorted_splatter,36000,explosion_1,0.9868335127830505
sorted_splatter,108000,explosion_1,0.9910772442817688
sorted_splatter,324000,explosion_1,0.9927496314048767
sorted_splatter,972000,explosion_1,0.9932376742362976
sorted_splatter,4000,explosion_2,0.9514611959457397
sorted_splatter,12000,explosion_2,0.9701489210128784
sorted_splatter,36000,explosion_2,0.9827308058738708
sorted_splatter,108000,explosion_2,0.9889869689941406
sorted_splatter,324000,explosion_2,0.991726279258728
sorted_splatter,972000,explosion_2,0.9928643703460693
sorted_splatter,4000,explosion_3,0.9360010623931885
sorted_splatter,12000,explosion_3,0.9568568468093872
sorted_splatter,36000,explosion_3,0.9724413156509399
sorted_splatter,108000,explosion_3,0.9830531477928162
sorted_splatter,324000,explosion_3,0.9881317615509033
sorted_splatter,972000,explosion_3,0.9905573129653931
sorted_splatter,4000,wdas_cloud_1,0.9951049089431763
sorted_splatter,12000,wdas_cloud_1,0.995108425617218
sorted_splatter,36000,wdas_cloud_1,0.995120644569397
sorted_splatter,108000,wdas_cloud_1,0.9951286315917969
sorted_splatter,324000,wdas_cloud_1,0.9951202273368835
sorted_splatter,972000,wdas_cloud_1,0.9950441718101501
sorted_splatter,4000,wdas_cloud_2,0.9881542921066284
sorted_splatter,12000,wdas_cloud_2,0.9885312914848328
sorted_splatter,36000,wdas_cloud_2,0.988827109336853
sorted_splatter,108000,wdas_cloud_2,0.9889957904815674
sorted_splatter,324000,wdas_cloud_2,0.9889826774597168
sorted_splatter,972000,wdas_cloud_2,0.9889458417892456
sorted_splatter,4000,wdas_cloud_3,0.983176589012146
sorted_splatter,12000,wdas_cloud_3,0.9844982028007507
sorted_splatter,36000,wdas_cloud_3,0.9853663444519043
sorted_splatter,108000,wdas_cloud_3,0.9861500263214111
sorted_splatter,324000,wdas_cloud_3,0.9863649606704712
sorted_splatter,972000,wdas_cloud_3,0.9862351417541504
sorted_splatter,4000,chair,0.9185607433319092
sorted_splatter,12000,chair,0.9397964477539062
sorted_splatter,36000,chair,0.9553132653236389
sorted_splatter,108000,chair,0.9686845541000366
sorted_splatter,324000,chair,0.9778788089752197
sorted_splatter,972000,chair,0.9830549359321594
sorted_splatter,4000,drums,0.8878234624862671
sorted_splatter,12000,drums,0.9121071696281433
sorted_splatter,36000,drums,0.9298127889633179
sorted_splatter,108000,drums,0.9419321417808533
sorted_splatter,324000,drums,0.9483370780944824
sorted_splatter,972000,drums,0.9513165354728699
sorted_splatter,4000,ficus,0.9308725595474243
sorted_splatter,12000,ficus,0.9543495774269104
sorted_splatter,36000,ficus,0.9714968800544739
sorted_splatter,108000,ficus,0.9824655055999756
sorted_splatter,324000,ficus,0.9878180623054504
sorted_splatter,972000,ficus,0.9894596934318542
sorted_splatter,4000,hotdog,0.9511799812316895
sorted_splatter,12000,hotdog,0.9617176651954651
sorted_splatter,36000,hotdog,0.9697526693344116
sorted_splatter,108000,hotdog,0.9755741953849792
sorted_splatter,324000,hotdog,0.9791579246520996
sorted_splatter,972000,hotdog,0.9813873171806335
sorted_splatter,4000,lego,0.8738784790039062
sorted_splatter,12000,lego,0.9057582020759583
sorted_splatter,36000,lego,0.9354532361030579
sorted_splatter,108000,lego,0.9573672413825989
sorted_splatter,324000,lego,0.9711158871650696
sorted_splatter,972000,lego,0.9777084589004517
sorted_splatter,4000,materials,0.8704931139945984
sorted_splatter,12000,materials,0.9028905630111694
sorted_splatter,36000,materials,0.9286959171295166
sorted_splatter,108000,materials,0.9455280303955078
sorted_splatter,324000,materials,0.9544572234153748
sorted_splatter,972000,materials,0.9591806530952454
sorted_splatter,4000,mic,0.9578074812889099
sorted_splatter,12000,mic,0.9692109823226929
sorted_splatter,36000,mic,0.9784165024757385
sorted_splatter,108000,mic,0.9845430850982666
sorted_splatter,324000,mic,0.98769211769104
sorted_splatter,972000,mic,0.9887803792953491
sorted_splatter,4000,ship,0.8198847770690918
sorted_splatter,12000,ship,0.8403075337409973
sorted_splatter,36000,ship,0.8609099388122559
sorted_splatter,108000,ship,0.8774641156196594
sorted_splatter,324000,ship,0.8886266946792603
sorted_splatter,972000,ship,0.8928886651992798
opasp_marcher,4000,ship,0.8377310037612915
opasp_marcher,12000,ship,0.8547478318214417
opasp_marcher,36000,ship,0.8684987425804138
opasp_marcher,108000,ship,0.8811721801757812
opasp_marcher,324000,ship,0.8894862532615662
opasp_marcher,972000,ship,0.8930871486663818
self_shadow_splatter,4000,burning_ficus,0.951154351234436
self_shadow_splatter,12000,burning_ficus,0.9677638411521912
self_shadow_splatter,36000,burning_ficus,0.9776046872138977
self_shadow_splatter,108000,burning_ficus,0.9825624227523804
self_shadow_splatter,324000,burning_ficus,0.9851093292236328
self_shadow_splatter,972000,burning_ficus,0.9855872392654419
self_shadow_splatter,4000,coloured_wdas,0.9799913763999939
self_shadow_splatter,12000,coloured_wdas,0.9824072122573853
self_shadow_splatter,36000,coloured_wdas,0.9841360449790955
self_shadow_splatter,108000,coloured_wdas,0.9856614470481873
self_shadow_splatter,324000,coloured_wdas,0.9864867925643921
self_shadow_splatter,972000,coloured_wdas,0.9865668416023254
self_shadow_splatter,4000,explosion_1,0.9665801525115967
self_shadow_splatter,12000,explosion_1,0.9792489409446716
self_shadow_splatter,36000,explosion_1,0.9879395961761475
self_shadow_splatter,108000,explosion_1,0.991757869720459
self_shadow_splatter,324000,explosion_1,0.9928804039955139
self_shadow_splatter,972000,explosion_1,0.9930676221847534
self_shadow_splatter,4000,explosion_2,0.9535114765167236
self_shadow_splatter,12000,explosion_2,0.9727528095245361
self_shadow_splatter,36000,explosion_2,0.9846208095550537
self_shadow_splatter,108000,explosion_2,0.990170419216156
self_shadow_splatter,324000,explosion_2,0.9922806024551392
self_shadow_splatter,972000,explosion_2,0.9929196834564209
self_shadow_splatter,4000,explosion_3,0.9410425424575806
self_shadow_splatter,12000,explosion_3,0.9603630900382996
self_shadow_splatter,36000,explosion_3,0.9757627248764038
self_shadow_splatter,108000,explosion_3,0.9847551584243774
self_shadow_splatter,324000,explosion_3,0.9900112748146057
self_shadow_splatter,972000,explosion_3,0.991908848285675
self_shadow_splatter,4000,wdas_cloud_1,0.9953254461288452
self_shadow_splatter,12000,wdas_cloud_1,0.9953501224517822
self_shadow_splatter,36000,wdas_cloud_1,0.9953774213790894
self_shadow_splatter,108000,wdas_cloud_1,0.9953988790512085
self_shadow_splatter,324000,wdas_cloud_1,0.9953564405441284
self_shadow_splatter,972000,wdas_cloud_1,0.9952117800712585
self_shadow_splatter,4000,wdas_cloud_2,0.9887818098068237
self_shadow_splatter,12000,wdas_cloud_2,0.9892100691795349
self_shadow_splatter,36000,wdas_cloud_2,0.9894667267799377
self_shadow_splatter,108000,wdas_cloud_2,0.9896128177642822
self_shadow_splatter,324000,wdas_cloud_2,0.9895778894424438
self_shadow_splatter,972000,wdas_cloud_2,0.9893591403961182
self_shadow_splatter,4000,wdas_cloud_3,0.9847783446311951
self_shadow_splatter,12000,wdas_cloud_3,0.986070990562439
self_shadow_splatter,36000,wdas_cloud_3,0.9868518114089966
self_shadow_splatter,108000,wdas_cloud_3,0.9875378608703613
self_shadow_splatter,324000,wdas_cloud_3,0.987552285194397
self_shadow_splatter,972000,wdas_cloud_3,0.9871576428413391
self_shadow_splatter,4000,chair,0.9270321726799011
self_shadow_splatter,12000,chair,0.9462029933929443
self_shadow_splatter,36000,chair,0.9581305980682373
self_shadow_splatter,108000,chair,0.9693623185157776
self_shadow_splatter,324000,chair,0.9779704213142395
self_shadow_splatter,972000,chair,0.9826945662498474
self_shadow_splatter,4000,drums,0.8987480998039246
self_shadow_splatter,12000,drums,0.9199809432029724
self_shadow_splatter,36000,drums,0.9331792593002319
self_shadow_splatter,108000,drums,0.9414100646972656
self_shadow_splatter,324000,drums,0.9463434815406799
self_shadow_splatter,972000,drums,0.9485828876495361
self_shadow_splatter,4000,ficus,0.9441875219345093
self_shadow_splatter,12000,ficus,0.9613339900970459
self_shadow_splatter,36000,ficus,0.9716042876243591
self_shadow_splatter,108000,ficus,0.976976752281189
self_shadow_splatter,324000,ficus,0.9802546501159668
self_shadow_splatter,972000,ficus,0.9815016388893127
self_shadow_splatter,4000,hotdog,0.9560467600822449
self_shadow_splatter,12000,hotdog,0.9641149044036865
self_shadow_splatter,36000,hotdog,0.9707315564155579
self_shadow_splatter,108000,hotdog,0.9752851128578186
self_shadow_splatter,324000,hotdog,0.9787396788597107
self_shadow_splatter,972000,hotdog,0.9809318780899048
self_shadow_splatter,4000,lego,0.8836631774902344
self_shadow_splatter,12000,lego,0.9129421710968018
self_shadow_splatter,36000,lego,0.9374107122421265
self_shadow_splatter,108000,lego,0.9561423659324646
self_shadow_splatter,324000,lego,0.9698376655578613
self_shadow_splatter,972000,lego,0.9759056568145752
self_shadow_splatter,4000,materials,0.8903576731681824
self_shadow_splatter,12000,materials,0.9179821610450745
self_shadow_splatter,36000,materials,0.9379075765609741
self_shadow_splatter,108000,materials,0.9512786865234375
self_shadow_splatter,324000,materials,0.9581785798072815
self_shadow_splatter,972000,materials,0.9615237712860107
self_shadow_splatter,4000,mic,0.9643941521644592
self_shadow_splatter,12000,mic,0.9696247577667236
self_shadow_splatter,36000,mic,0.9771143198013306
self_shadow_splatter,108000,mic,0.9829782843589783
self_shadow_splatter,324000,mic,0.9869125485420227
self_shadow_splatter,972000,mic,0.9881866574287415
self_shadow_splatter,4000,ship,0.8332780599594116
self_shadow_splatter,12000,ship,0.8506652116775513
self_shadow_splatter,36000,ship,0.8655730485916138
self_shadow_splatter,108000,ship,0.8786516785621643
self_shadow_splatter,324000,ship,0.8876838684082031
self_shadow_splatter,972000,ship,0.8905925154685974
inria_splatter,4000,burning_ficus,0.943068265914917
inria_splatter,12000,burning_ficus,0.9609822034835815
inria_splatter,36000,burning_ficus,0.9761238098144531
inria_splatter,108000,burning_ficus,0.9850836992263794
inria_splatter,324000,burning_ficus,0.9895139932632446
inria_splatter,972000,burning_ficus,0.9907503724098206
inria_splatter,4000,coloured_wdas,0.9788243770599365
inria_splatter,12000,coloured_wdas,0.9810243248939514
inria_splatter,36000,coloured_wdas,0.9832637906074524
inria_splatter,108000,coloured_wdas,0.9848870038986206
inria_splatter,324000,coloured_wdas,0.9859384298324585
inria_splatter,972000,coloured_wdas,0.9861670136451721
inria_splatter,4000,explosion_1,0.9663987755775452
inria_splatter,12000,explosion_1,0.9783239960670471
inria_splatter,36000,explosion_1,0.9869470000267029
inria_splatter,108000,explosion_1,0.9911133646965027
inria_splatter,324000,explosion_1,0.9927976727485657
inria_splatter,972000,explosion_1,0.9932657480239868
inria_splatter,4000,explosion_2,0.9515333771705627
inria_splatter,12000,explosion_2,0.970258891582489
inria_splatter,36000,explosion_2,0.9828547835350037
inria_splatter,108000,explosion_2,0.9891709685325623
inria_splatter,324000,explosion_2,0.9918288588523865
inria_splatter,972000,explosion_2,0.9929371476173401
inria_splatter,4000,explosion_3,0.9364959597587585
inria_splatter,12000,explosion_3,0.957625150680542
inria_splatter,36000,explosion_3,0.9732121229171753
inria_splatter,108000,explosion_3,0.983214795589447
inria_splatter,324000,explosion_3,0.988342821598053
inria_splatter,972000,explosion_3,0.9909607172012329
inria_splatter,4000,wdas_cloud_1,0.9950918555259705
inria_splatter,12000,wdas_cloud_1,0.9950987100601196
inria_splatter,36000,wdas_cloud_1,0.9950999617576599
inria_splatter,108000,wdas_cloud_1,0.995119035243988
inria_splatter,324000,wdas_cloud_1,0.9951018691062927
inria_splatter,972000,wdas_cloud_1,0.9950392246246338
inria_splatter,4000,wdas_cloud_2,0.9881296753883362
inria_splatter,12000,wdas_cloud_2,0.9885387420654297
inria_splatter,36000,wdas_cloud_2,0.9887867569923401
inria_splatter,108000,wdas_cloud_2,0.9889534115791321
inria_splatter,324000,wdas_cloud_2,0.9889504313468933
inria_splatter,972000,wdas_cloud_2,0.9888674020767212
inria_splatter,4000,wdas_cloud_3,0.9831423759460449
inria_splatter,12000,wdas_cloud_3,0.9844788908958435
inria_splatter,36000,wdas_cloud_3,0.9853997230529785
inria_splatter,108000,wdas_cloud_3,0.9860810041427612
inria_splatter,324000,wdas_cloud_3,0.9862449765205383
inria_splatter,972000,wdas_cloud_3,0.9860374927520752
inria_splatter,4000,chair,0.9198455810546875
inria_splatter,12000,chair,0.9380718469619751
inria_splatter,36000,chair,0.9546952843666077
inria_splatter,108000,chair,0.9686058163642883
inria_splatter,324000,chair,0.977428138256073
inria_splatter,972000,chair,0.9829474687576294
inria_splatter,4000,drums,0.8872181177139282
inria_splatter,12000,drums,0.9108393788337708
inria_splatter,36000,drums,0.9292482733726501
inria_splatter,108000,drums,0.9409795999526978
inria_splatter,324000,drums,0.9478088617324829
inria_splatter,972000,drums,0.9512089490890503
inria_splatter,4000,ficus,0.9305996894836426
inria_splatter,12000,ficus,0.9533685445785522
inria_splatter,36000,ficus,0.9702146649360657
inria_splatter,108000,ficus,0.9815793037414551
inria_splatter,324000,ficus,0.9870709180831909
inria_splatter,972000,ficus,0.9889585375785828
inria_splatter,4000,hotdog,0.9502958059310913
inria_splatter,12000,hotdog,0.9610334634780884
inria_splatter,36000,hotdog,0.9692875146865845
inria_splatter,108000,hotdog,0.975395143032074
inria_splatter,324000,hotdog,0.9794927835464478
inria_splatter,972000,hotdog,0.981808602809906
inria_splatter,4000,lego,0.8703359961509705
inria_splatter,12000,lego,0.9029160141944885
inria_splatter,36000,lego,0.932014524936676
inria_splatter,108000,lego,0.9558020234107971
inria_splatter,324000,lego,0.9705832004547119
inria_splatter,972000,lego,0.9778313636779785
inria_splatter,4000,materials,0.8713005185127258
inria_splatter,12000,materials,0.9018528461456299
inria_splatter,36000,materials,0.927954912185669
inria_splatter,108000,materials,0.9447674751281738
inria_splatter,324000,materials,0.9540920853614807
inria_splatter,972000,materials,0.9589078426361084
inria_splatter,4000,mic,0.9572800993919373
inria_splatter,12000,mic,0.968678891658783
inria_splatter,36000,mic,0.9779466390609741
inria_splatter,108000,mic,0.9839276671409607
inria_splatter,324000,mic,0.9872036576271057
inria_splatter,972000,mic,0.988595187664032
inria_splatter,4000,ship,0.8214324116706848
inria_splatter,12000,ship,0.8418963551521301
inria_splatter,36000,ship,0.8615814447402954
inria_splatter,108000,ship,0.8768969178199768
inria_splatter,324000,ship,0.888744592666626
inria_splatter,972000,ship,0.8939006328582764
ewa_splatter,4000,burning_ficus,0.9505972266197205
ewa_splatter,12000,burning_ficus,0.9673717021942139
ewa_splatter,36000,burning_ficus,0.9769294857978821
ewa_splatter,108000,burning_ficus,0.9820665717124939
ewa_splatter,324000,burning_ficus,0.9848226308822632
ewa_splatter,972000,burning_ficus,0.9855136275291443
ewa_splatter,4000,coloured_wdas,0.979957640171051
ewa_splatter,12000,coloured_wdas,0.9822418093681335
ewa_splatter,36000,coloured_wdas,0.9841201305389404
ewa_splatter,108000,coloured_wdas,0.9855878949165344
ewa_splatter,324000,coloured_wdas,0.9864652752876282
ewa_splatter,972000,coloured_wdas,0.9865608215332031
ewa_splatter,4000,explosion_1,0.9661245942115784
ewa_splatter,12000,explosion_1,0.9790295362472534
ewa_splatter,36000,explosion_1,0.9878852367401123
ewa_splatter,108000,explosion_1,0.9917172789573669
ewa_splatter,324000,explosion_1,0.9928489923477173
ewa_splatter,972000,explosion_1,0.9930248260498047
ewa_splatter,4000,explosion_2,0.9527661800384521
ewa_splatter,12000,explosion_2,0.9723505973815918
ewa_splatter,36000,explosion_2,0.9842521548271179
ewa_splatter,108000,explosion_2,0.9901276230812073
ewa_splatter,324000,explosion_2,0.9922381639480591
ewa_splatter,972000,explosion_2,0.9928902387619019
ewa_splatter,4000,explosion_3,0.9405326843261719
ewa_splatter,12000,explosion_3,0.9590601325035095
ewa_splatter,36000,explosion_3,0.9751805067062378
ewa_splatter,108000,explosion_3,0.9844902157783508
ewa_splatter,324000,explosion_3,0.9898056983947754
ewa_splatter,972000,explosion_3,0.9918968081474304
ewa_splatter,4000,wdas_cloud_1,0.9953188300132751
ewa_splatter,12000,wdas_cloud_1,0.9953615069389343
ewa_splatter,36000,wdas_cloud_1,0.9953811764717102
ewa_splatter,108000,wdas_cloud_1,0.9954031109809875
ewa_splatter,324000,wdas_cloud_1,0.9953645467758179
ewa_splatter,972000,wdas_cloud_1,0.9952301979064941
ewa_splatter,4000,wdas_cloud_2,0.9887716174125671
ewa_splatter,12000,wdas_cloud_2,0.9891859292984009
ewa_splatter,36000,wdas_cloud_2,0.9894598126411438
ewa_splatter,108000,wdas_cloud_2,0.9895986318588257
ewa_splatter,324000,wdas_cloud_2,0.9895690083503723
ewa_splatter,972000,wdas_cloud_2,0.9893826842308044
ewa_splatter,4000,wdas_cloud_3,0.984709620475769
ewa_splatter,12000,wdas_cloud_3,0.986053466796875
ewa_splatter,36000,wdas_cloud_3,0.9868245124816895
ewa_splatter,108000,wdas_cloud_3,0.9875004291534424
ewa_splatter,324000,wdas_cloud_3,0.9875413775444031
ewa_splatter,972000,wdas_cloud_3,0.9871659278869629
ewa_splatter,4000,chair,0.9267780184745789
ewa_splatter,12000,chair,0.946231484413147
ewa_splatter,36000,chair,0.9579190015792847
ewa_splatter,108000,chair,0.9693964123725891
ewa_splatter,324000,chair,0.9781849384307861
ewa_splatter,972000,chair,0.9828712940216064
ewa_splatter,4000,drums,0.8991959095001221
ewa_splatter,12000,drums,0.9205681681632996
ewa_splatter,36000,drums,0.9331645369529724
ewa_splatter,108000,drums,0.9411245584487915
ewa_splatter,324000,drums,0.9463438987731934
ewa_splatter,972000,drums,0.9485483765602112
ewa_splatter,4000,ficus,0.9442143440246582
ewa_splatter,12000,ficus,0.9604060649871826
ewa_splatter,36000,ficus,0.9705467820167542
ewa_splatter,108000,ficus,0.976401686668396
ewa_splatter,324000,ficus,0.9799298644065857
ewa_splatter,972000,ficus,0.9814262390136719
ewa_splatter,4000,hotdog,0.954490065574646
ewa_splatter,12000,hotdog,0.9632391333580017
ewa_splatter,36000,hotdog,0.9703310132026672
ewa_splatter,108000,hotdog,0.9751423001289368
ewa_splatter,324000,hotdog,0.9786180257797241
ewa_splatter,972000,hotdog,0.9808019995689392
ewa_splatter,4000,lego,0.8839179873466492
ewa_splatter,12000,lego,0.9129650592803955
ewa_splatter,36000,lego,0.9372726678848267
ewa_splatter,108000,lego,0.956520676612854
ewa_splatter,324000,lego,0.9694556593894958
ewa_splatter,972000,lego,0.9756068587303162
ewa_splatter,4000,materials,0.8913216590881348
ewa_splatter,12000,materials,0.918039858341217
ewa_splatter,36000,materials,0.9380344152450562
ewa_splatter,108000,materials,0.9505202770233154
ewa_splatter,324000,materials,0.9580658674240112
ewa_splatter,972000,materials,0.9614441394805908
ewa_splatter,4000,mic,0.9636359214782715
ewa_splatter,12000,mic,0.9699309468269348
ewa_splatter,36000,mic,0.9775364398956299
ewa_splatter,108000,mic,0.9826720952987671
ewa_splatter,324000,mic,0.9868411421775818
ewa_splatter,972000,mic,0.988056480884552
ewa_splatter,4000,ship,0.8353340029716492
ewa_splatter,12000,ship,0.8501853346824646
ewa_splatter,36000,ship,0.8653343319892883
ewa_splatter,108000,ship,0.8784364461898804
ewa_splatter,324000,ship,0.8875775933265686
ewa_splatter,972000,ship,0.8902949690818787
vol_marcher,4000,burning_ficus,0.9495972990989685
vol_marcher,12000,burning_ficus,0.9660009741783142
vol_marcher,36000,burning_ficus,0.9766404628753662
vol_marcher,108000,burning_ficus,0.9822960495948792
vol_marcher,324000,burning_ficus,0.9847863912582397
vol_marcher,972000,burning_ficus,0.9851603507995605
vol_marcher,4000,coloured_wdas,0.9795182943344116
vol_marcher,12000,coloured_wdas,0.9814502000808716
vol_marcher,36000,coloured_wdas,0.9829962849617004
vol_marcher,108000,coloured_wdas,0.9847967028617859
vol_marcher,324000,coloured_wdas,0.9859636425971985
vol_marcher,972000,coloured_wdas,0.9864799976348877
vol_marcher,4000,explosion_1,0.9672797918319702
vol_marcher,12000,explosion_1,0.9804236888885498
vol_marcher,36000,explosion_1,0.9884839057922363
vol_marcher,108000,explosion_1,0.9913517832756042
vol_marcher,324000,explosion_1,0.9912930130958557
vol_marcher,972000,explosion_1,0.9898877739906311
vol_marcher,4000,wdas_cloud_1,0.9953374266624451
vol_marcher,12000,wdas_cloud_1,0.9953749179840088
vol_marcher,36000,wdas_cloud_1,0.9953916072845459
vol_marcher,108000,wdas_cloud_1,0.9954210519790649
vol_marcher,324000,wdas_cloud_1,0.9954013228416443
vol_marcher,972000,wdas_cloud_1,0.995300829410553
vol_marcher,4000,explosion_2,0.9549452066421509
vol_marcher,12000,explosion_2,0.9745009541511536
vol_marcher,36000,explosion_2,0.9863345623016357
vol_marcher,108000,explosion_2,0.9912248849868774
vol_marcher,324000,explosion_2,0.9925615787506104
vol_marcher,972000,explosion_2,0.9926109313964844
vol_marcher,4000,wdas_cloud_2,0.9887911081314087
vol_marcher,12000,wdas_cloud_2,0.9891945719718933
vol_marcher,36000,wdas_cloud_2,0.9894410967826843
vol_marcher,108000,wdas_cloud_2,0.9896321296691895
vol_marcher,324000,wdas_cloud_2,0.98963463306427
vol_marcher,972000,wdas_cloud_2,0.9894572496414185
vol_marcher,4000,explosion_3,0.936890184879303
vol_marcher,12000,explosion_3,0.9520213603973389
vol_marcher,36000,explosion_3,0.9661394357681274
vol_marcher,108000,explosion_3,0.9739093780517578
vol_marcher,324000,explosion_3,0.9733889698982239
vol_marcher,972000,explosion_3,0.9713544249534607
vol_marcher,4000,wdas_cloud_3,0.9847676157951355
vol_marcher,12000,wdas_cloud_3,0.9860182404518127
vol_marcher,36000,wdas_cloud_3,0.9867540001869202
vol_marcher,108000,wdas_cloud_3,0.987491250038147
vol_marcher,324000,wdas_cloud_3,0.9875734448432922
vol_marcher,972000,wdas_cloud_3,0.9872468709945679
vol_marcher,4000,hotdog,0.957722008228302
vol_marcher,12000,hotdog,0.9653644561767578
vol_marcher,36000,hotdog,0.9706746935844421
vol_marcher,108000,hotdog,0.9752047657966614
vol_marcher,324000,hotdog,0.9780914187431335
vol_marcher,972000,hotdog,0.9799160957336426
vol_marcher,4000,lego,0.8878761529922485
vol_marcher,12000,lego,0.9181827306747437
vol_marcher,36000,lego,0.9435046911239624
vol_marcher,108000,lego,0.9606702923774719
vol_marcher,324000,lego,0.972209095954895
vol_marcher,972000,lego,0.9770340919494629
vol_marcher,4000,ficus,0.9434942603111267
vol_marcher,12000,ficus,0.9608075618743896
vol_marcher,36000,ficus,0.971497654914856
vol_marcher,108000,ficus,0.9778182506561279
vol_marcher,324000,ficus,0.9807828664779663
vol_marcher,972000,ficus,0.9817594885826111
vol_marcher,4000,chair,0.9289765954017639
vol_marcher,12000,chair,0.9472437500953674
vol_marcher,36000,chair,0.9585792422294617
vol_marcher,108000,chair,0.9699493646621704
vol_marcher,324000,chair,0.9781396389007568
vol_marcher,972000,chair,0.9824742674827576
vol_marcher,4000,drums,0.9000288248062134
vol_marcher,12000,drums,0.9210893511772156
vol_marcher,36000,drums,0.9337863326072693
vol_marcher,108000,drums,0.9417868852615356
vol_marcher,324000,drums,0.9466482400894165
vol_marcher,972000,drums,0.9485530257225037
vol_marcher,4000,materials,0.8912288546562195
vol_marcher,12000,materials,0.9192848205566406
vol_marcher,36000,materials,0.9384322166442871
vol_marcher,108000,materials,0.9518560767173767
vol_marcher,324000,materials,0.9585866332054138
vol_marcher,972000,materials,0.9616426229476929
vol_marcher,4000,mic,0.9652631878852844
vol_marcher,12000,mic,0.9708186388015747
vol_marcher,36000,mic,0.9777723550796509
vol_marcher,108000,mic,0.9839401245117188
vol_marcher,324000,mic,0.9873046278953552
vol_marcher,972000,mic,0.9885932207107544
vol_marcher,4000,ship,0.8359222412109375
vol_marcher,12000,ship,0.8544764518737793
vol_marcher,36000,ship,0.8687220215797424
vol_marcher,108000,ship,0.8802078366279602
vol_marcher,324000,ship,0.8874350786209106
vol_marcher,972000,ship,0.8917058706283569
opasig_marcher,4000,burning_ficus,0.9389969110488892
opasig_marcher,12000,burning_ficus,0.9557983875274658
opasig_marcher,36000,burning_ficus,0.9714451432228088
opasig_marcher,108000,burning_ficus,0.9814655184745789
opasig_marcher,324000,burning_ficus,0.9867008924484253
opasig_marcher,972000,burning_ficus,0.9882087707519531
opasig_marcher,4000,coloured_wdas,0.9785559177398682
opasig_marcher,12000,coloured_wdas,0.980089545249939
opasig_marcher,36000,coloured_wdas,0.9822279214859009
opasig_marcher,108000,coloured_wdas,0.9840338826179504
opasig_marcher,324000,coloured_wdas,0.985464334487915
opasig_marcher,972000,coloured_wdas,0.9859085083007812
opasig_marcher,4000,explosion_1,0.9662227630615234
opasig_marcher,12000,explosion_1,0.9789794087409973
opasig_marcher,36000,explosion_1,0.9875078797340393
opasig_marcher,108000,explosion_1,0.9909940361976624
opasig_marcher,324000,explosion_1,0.9915680885314941
opasig_marcher,972000,explosion_1,0.9903690814971924
opasig_marcher,4000,wdas_cloud_1,0.9950773119926453
opasig_marcher,12000,wdas_cloud_1,0.9951037764549255
opasig_marcher,36000,wdas_cloud_1,0.9950925707817078
opasig_marcher,108000,wdas_cloud_1,0.9950782060623169
opasig_marcher,324000,wdas_cloud_1,0.9950397610664368
opasig_marcher,972000,wdas_cloud_1,0.9949662685394287
opasig_marcher,4000,explosion_2,0.9529181122779846
opasig_marcher,12000,explosion_2,0.9725040197372437
opasig_marcher,36000,explosion_2,0.984943687915802
opasig_marcher,108000,explosion_2,0.9905049204826355
opasig_marcher,324000,explosion_2,0.9925280809402466
opasig_marcher,972000,explosion_2,0.99281907081604
opasig_marcher,4000,wdas_cloud_2,0.9881022572517395
opasig_marcher,12000,wdas_cloud_2,0.9885232448577881
opasig_marcher,36000,wdas_cloud_2,0.9887223839759827
opasig_marcher,108000,wdas_cloud_2,0.9888550043106079
opasig_marcher,324000,wdas_cloud_2,0.988760769367218
opasig_marcher,972000,wdas_cloud_2,0.9885959029197693
opasig_marcher,4000,explosion_3,0.9341416358947754
opasig_marcher,12000,explosion_3,0.9559974670410156
opasig_marcher,36000,explosion_3,0.971463143825531
opasig_marcher,108000,explosion_3,0.9799325466156006
opasig_marcher,324000,explosion_3,0.9821861386299133
opasig_marcher,972000,explosion_3,0.980729341506958
opasig_marcher,4000,wdas_cloud_3,0.9831192493438721
opasig_marcher,12000,wdas_cloud_3,0.9842932820320129
opasig_marcher,36000,wdas_cloud_3,0.9851847887039185
opasig_marcher,108000,wdas_cloud_3,0.9859194755554199
opasig_marcher,324000,wdas_cloud_3,0.9860323071479797
opasig_marcher,972000,wdas_cloud_3,0.9856885671615601
opasig_marcher,4000,hotdog,0.9508720636367798
opasig_marcher,12000,hotdog,0.961382269859314
opasig_marcher,36000,hotdog,0.9689909219741821
opasig_marcher,108000,hotdog,0.9747064709663391
opasig_marcher,324000,hotdog,0.978952944278717
opasig_marcher,972000,hotdog,0.9812623858451843
opasig_marcher,4000,lego,0.8706873059272766
opasig_marcher,12000,lego,0.9027942419052124
opasig_marcher,36000,lego,0.9330511689186096
opasig_marcher,108000,lego,0.9555718898773193
opasig_marcher,324000,lego,0.9699004292488098
opasig_marcher,972000,lego,0.9767583608627319
opasig_marcher,4000,ficus,0.9226264953613281
opasig_marcher,12000,ficus,0.9456639885902405
opasig_marcher,36000,ficus,0.9644960165023804
opasig_marcher,108000,ficus,0.9777462482452393
opasig_marcher,324000,ficus,0.9841722249984741
opasig_marcher,972000,ficus,0.9863942861557007
opasig_marcher,4000,chair,0.9194796085357666
opasig_marcher,12000,chair,0.9375149607658386
opasig_marcher,36000,chair,0.9531834125518799
opasig_marcher,108000,chair,0.9669468402862549
opasig_marcher,324000,chair,0.976473867893219
opasig_marcher,972000,chair,0.9816310405731201
opasig_marcher,4000,drums,0.8812362551689148
opasig_marcher,12000,drums,0.9058358073234558
opasig_marcher,36000,drums,0.9258602857589722
opasig_marcher,108000,drums,0.9392527937889099
opasig_marcher,324000,drums,0.9466767907142639
opasig_marcher,972000,drums,0.9502081871032715
opasig_marcher,4000,ship,0.8358423113822937
opasig_marcher,12000,ship,0.8535584807395935
opasig_marcher,36000,ship,0.868378758430481
opasig_marcher,108000,ship,0.8801072835922241
opasig_marcher,324000,ship,0.8871423602104187
opasig_marcher,972000,ship,0.8899309039115906
opasig_marcher,4000,materials,0.8677313327789307
opasig_marcher,12000,materials,0.9010176062583923
opasig_marcher,36000,materials,0.9283240437507629
opasig_marcher,108000,materials,0.9450759291648865
opasig_marcher,324000,materials,0.9543720483779907
opasig_marcher,972000,materials,0.9590195417404175
opasig_marcher,4000,mic,0.9547516703605652
opasig_marcher,12000,mic,0.9670091271400452
opasig_marcher,36000,mic,0.9778298735618591
opasig_marcher,108000,mic,0.9843755960464478
opasig_marcher,324000,mic,0.9874755144119263
opasig_marcher,972000,mic,0.9886652231216431
opasp_marcher,4000,burning_ficus,0.9476779699325562
opasp_marcher,12000,burning_ficus,0.9674118757247925
opasp_marcher,36000,burning_ficus,0.9789065718650818
opasp_marcher,108000,burning_ficus,0.9850773811340332
opasp_marcher,324000,burning_ficus,0.9879953265190125
opasp_marcher,972000,burning_ficus,0.9885145425796509
opasp_marcher,4000,coloured_wdas,0.978732168674469
opasp_marcher,12000,coloured_wdas,0.9807280898094177
opasp_marcher,36000,coloured_wdas,0.9826765656471252
opasp_marcher,108000,coloured_wdas,0.9841626882553101
opasp_marcher,324000,coloured_wdas,0.9852387309074402
opasp_marcher,972000,coloured_wdas,0.9856898784637451
opasp_marcher,4000,explosion_2,0.9544538855552673
opasp_marcher,12000,explosion_2,0.9732222557067871
opasp_marcher,36000,explosion_2,0.9852001070976257
opasp_marcher,108000,explosion_2,0.9904505014419556
opasp_marcher,324000,explosion_2,0.9923180937767029
opasp_marcher,972000,explosion_2,0.9924651384353638
opasp_marcher,4000,wdas_cloud_2,0.9881633520126343
opasp_marcher,12000,wdas_cloud_2,0.988593339920044
opasp_marcher,36000,wdas_cloud_2,0.988755464553833
opasp_marcher,108000,wdas_cloud_2,0.9888250231742859
opasp_marcher,324000,wdas_cloud_2,0.9887340068817139
opasp_marcher,972000,wdas_cloud_2,0.9885602593421936
opasp_marcher,4000,explosion_3,0.9397820234298706
opasp_marcher,12000,explosion_3,0.955895185470581
opasp_marcher,36000,explosion_3,0.9685503244400024
opasp_marcher,108000,explosion_3,0.9757552146911621
opasp_marcher,324000,explosion_3,0.9773923754692078
opasp_marcher,972000,explosion_3,0.9760951399803162
opasp_marcher,4000,wdas_cloud_3,0.9833216071128845
opasp_marcher,12000,wdas_cloud_3,0.9846515655517578
opasp_marcher,36000,wdas_cloud_3,0.9853670597076416
opasp_marcher,108000,wdas_cloud_3,0.9859524369239807
opasp_marcher,324000,wdas_cloud_3,0.9860175251960754
opasp_marcher,972000,wdas_cloud_3,0.9856197834014893
opasp_marcher,4000,hotdog,0.9564181566238403
opasp_marcher,12000,hotdog,0.9642744660377502
opasp_marcher,36000,hotdog,0.9708095788955688
opasp_marcher,108000,hotdog,0.9754958152770996
opasp_marcher,324000,hotdog,0.9790060520172119
opasp_marcher,972000,hotdog,0.9811323285102844
opasp_marcher,4000,lego,0.8898248076438904
opasp_marcher,12000,lego,0.9198470115661621
opasp_marcher,36000,lego,0.9453710913658142
opasp_marcher,108000,lego,0.9632652997970581
opasp_marcher,324000,lego,0.9740958213806152
opasp_marcher,972000,lego,0.9790725708007812
opasp_marcher,4000,ficus,0.9462609887123108
opasp_marcher,12000,ficus,0.9648067355155945
opasp_marcher,36000,ficus,0.9757775068283081
opasp_marcher,108000,ficus,0.9823419451713562
opasp_marcher,324000,ficus,0.9855098724365234
opasp_marcher,972000,ficus,0.9868251085281372
opasp_marcher,4000,chair,0.9276319742202759
opasp_marcher,12000,chair,0.9437915682792664
opasp_marcher,36000,chair,0.9574592709541321
opasp_marcher,108000,chair,0.9694055914878845
opasp_marcher,324000,chair,0.977485716342926
opasp_marcher,972000,chair,0.9825857281684875
opasp_marcher,4000,drums,0.9029380679130554
opasp_marcher,12000,drums,0.9233261942863464
opasp_marcher,36000,drums,0.9369403123855591
opasp_marcher,108000,drums,0.9450781345367432
opasp_marcher,324000,drums,0.949418842792511
opasp_marcher,972000,drums,0.9518775343894958
opasp_marcher,4000,materials,0.8886510729789734
opasp_marcher,12000,materials,0.9185234308242798
opasp_marcher,36000,materials,0.9377026557922363
opasp_marcher,108000,materials,0.9494717121124268
opasp_marcher,324000,materials,0.9561957716941833
opasp_marcher,972000,materials,0.9596851468086243
opasp_marcher,4000,mic,0.9650219678878784
opasp_marcher,12000,mic,0.9717478156089783
opasp_marcher,36000,mic,0.9801886677742004
opasp_marcher,108000,mic,0.9855207800865173
opasp_marcher,324000,mic,0.9878993034362793
opasp_marcher,972000,mic,0.988912045955658
opasp_marcher,4000,explosion_1,0.9670408368110657
opasp_marcher,12000,explosion_1,0.9793026447296143
opasp_marcher,36000,explosion_1,0.9870878458023071
opasp_marcher,108000,explosion_1,0.9904976487159729
opasp_marcher,324000,explosion_1,0.9909428358078003
opasp_marcher,972000,explosion_1,0.9896093010902405
opasp_marcher,4000,wdas_cloud_1,0.9950932264328003
opasp_marcher,12000,wdas_cloud_1,0.9951152205467224
opasp_marcher,36000,wdas_cloud_1,0.9950997233390808
opasp_marcher,108000,wdas_cloud_1,0.9950678944587708
opasp_marcher,324000,wdas_cloud_1,0.9950299263000488
opasp_marcher,972000,wdas_cloud_1,0.9949589371681213

